On the development and analysis of coupled surface-subsurface models of catchments. Part 1. Analysis of dimensions and parameters for UK catchments

The objective of this three-part work is to formulate and rigorously analyse a number of reduced mathematical models that are nevertheless capable of describing the hydrology at the scale of a river basin (i.e. catchment). Coupled surface and subsurface flows are considered. In this first part, we identify and analyse the key physical parameters that appear in the governing formulations used within hydrodynamic rainfall-runoff models. Such parameters include those related to catchment dimensions, topography, soil and rock properties, rainfall intensities, Manning's coefficients, and river channel dimensions. Despite the abundance of research that has produced data sets describing properties of specific river basins, there have been few studies that have investigated the ensemble of typical scaling of key physical properties; these estimates are needed to perform a proper dimensional analysis of rainfall-runoff models. Therefore, in this work, we perform an extensive analysis of the parameters; our results form a benchmark and provide guidance to practitioners on the typical parameter sizes and interdependencies. Crucially, the analysis is presented in a fashion that can be reproduced and extended by other researchers, and wherever possible, uses publicly available data sets for catchments in the United Kingdom.

==> TIKZ_FIGURES/SAAR_GDF_summary_Tikz.csv <==
"","SAAR","GDF"
"1",3.25309042660366e-08,1.86102532427424e-08
"2",3.58444025846922e-08,2.40206746463547e-08
"3",3.9831589579814e-08,2.75851749539595e-08
"4",5.13952892985152e-08,3.0731904569349e-08
"5",6.13541155336159e-08,3.76316880962256e-08
"6",6.32120686564828e-08,4.92651950408225e-08
"7",7.48933335458692e-08,3.84586666666667e-08
"8",5.11758411729808e-08,8.64521739130435e-09
"9",7.91720647259056e-08,6.72530446549391e-08
"10",5.78004568286135e-08,5.22270742358079e-08
"11",4.62612953629381e-08,3.10248756218905e-08
"12",5.41065621196704e-08,1.78942678942679e-08
"13",7.25784664188447e-08,5.72448132780083e-08
"14",7.35687208398134e-08,5.99310938845823e-08
"15",5.73560419767467e-08,1.6598615916955e-08
"16",2.75933646924667e-08,1.15853658536585e-08
"17",3.3920907102472e-08,1.52601156069364e-08
"18",6.93237819438094e-08,6.99802594472645e-08
"19",7.17243784880771e-08,7.28923920493489e-08
"20",6.92654602852472e-08,5.37174808711006e-08
"21",7.49865024628523e-08,6.22357854159974e-08
"22",7.66606082353064e-08,6.54047322540473e-08
"23",7.40678734683333e-08,1.77477477477477e-08
"24",5.8871359135392e-08,4.11577302906879e-08
"25",6.96988347863199e-08,5.30102301790281e-08
"26",5.10338048984104e-08,3.2e-08
"27",6.09114578089235e-08,4.91544777336741e-08
"28",4.50506127578229e-08,3.0604343720491e-08
"29",7.31200396825397e-08,1.40337385264202e-08
"30",5.65818974433858e-08,4.69169960474308e-08
"31",3.80044459644323e-08,3.01423487544484e-08
"32",2.54042998477929e-08,1.93058568329718e-08
"33",3.96924709128812e-08,3.35779595765159e-08
"34",3.46862838718951e-08,2.51285330604937e-08
"35",2.77269630601534e-08,1.24953703703704e-08
"36",3.27227916141971e-08,1.75623003194888e-08
"37",2.91180479588825e-08,1.74606060606061e-08
"38",3.27204902744471e-08,1.86e-08
"39",2.78201906861817e-08,1.08409090909091e-08
"40",3.5996672276464e-08,2.04918032786885e-08
"41",2.82984954694918e-08,1.12014134275618e-08
"42",2.74888228420464e-08,1.24442240951909e-08
"43",2.94829294314891e-08,9.48583997800385e-09
"45",3.66900158598293e-08,2.12280106980073e-08
"46",4.35162036080463e-08,2.26490066225166e-08
"47",4.27968660968661e-08,1.75327838141626e-08
"48",3.60285307336541e-08,2.70044215180545e-08
"49",4.22705521960656e-08,2.32331598043856e-08
"50",3.67878105521289e-08,2.28526492380819e-08
"51",4.76782600689054e-08,1.52847152847153e-08
"52",4.76947715663466e-08,1.92171910974674e-08
"53",3.30811250662403e-08,2.22630418809699e-08
"54",3.94602539944068e-08,2.18961573650503e-08
"55",3.24303034596493e-08,2.1625e-08
"56",4.37157353955633e-08,3.34285714285714e-08
"57",3.51385014996559e-08,2.26516853932584e-08
"58",3.03767958349809e-08,1.97794117647059e-08
"59",2.79068130630631e-08,1.71052631578947e-08
"60",4.32592828798186e-08,3.92864864864865e-08
"61",4.30276725589226e-08,3.31185567010309e-08
"62",3.23792297020431e-08,1.98482789855072e-08
"63",3.01210974376413e-08,1.76343072573044e-08
"64",2.92340595106e-08,1.6007950028393e-08
"65",3.15266190030846e-08,1.78435754189944e-08
"66",3.4629658985661e-08,2.35970149253731e-08
"67",2.83788217687369e-08,1.2258064516129e-08
"68",2.54102737031417e-08,1.06568516421291e-08
"69",3.02588931747563e-08,1.49433962264151e-08
"70",2.85338218376002e-08,1.81052631578947e-08
"71",3.33523592085236e-08,2.22049758304138e-08
"72",2.67025743280485e-08,1.51384615384615e-08
"73",2.73384297702209e-08,1.56214149139579e-08
"74",2.86219609406138e-08,1.65239591516104e-08
"75",2.95737322612747e-08,1.82935196950445e-08
"76",3.1575458763495e-08,2.02024048096192e-08
"77",2.9088787674314e-08,1.66414141414141e-08
"78",3.04363537384318e-08,2.14117647058823e-08
"79",3.46542214390515e-08,2.64893617021277e-08
"80",3.69351346289517e-08,2.7178102189781e-08
"81",3.65209888143478e-08,2.56095444685466e-08
"82",4.13205031397024e-08,3.38724637681159e-08
"83",3.70339056848655e-08,1.74587458745875e-08
"84",4.81228598678987e-08,3.46272727272727e-08
"85",3.33320387846778e-08,2.55533333333333e-08
"86",4.46777028249464e-08,4.23425605536332e-08
"87",3.84721645441123e-08,2.60742358078603e-08
"88",4.14809833609968e-08,3.06714628297362e-08
"89",2.93858805058898e-08,1.78292682926829e-08
"90",3.04494019196043e-08,1.70144927536232e-08
"91",3.783489245259e-08,2.73264887063655e-08
"92",4.11543652878797e-08,3.18942307692308e-08
"93",2.63599923354596e-08,1.36774193548387e-08
"94",3.67160169915043e-08,2.65450819672131e-08
"95",3.68449959581736e-08,2.62008196721311e-08
"96",3.94431806308465e-08,3.16509433962264e-08
"97",2.52464545518134e-08,1.146e-08
"98",4.6749751145669e-08,4.17615384615385e-08
"99",2.77297120280578e-08,1.53571428571429e-08
"100",2.6529500583181e-08,1.31001951854262e-08
"101",2.62566569151005e-08,1.27580772261623e-08
"102",2.46229828548252e-08,9.45e-09
"103",2.30809602044542e-08,1.1625e-08
"104",2.61061507936508e-08,1.12413793103448e-08
"105",3.33238496583999e-08,1.93461538461538e-08
"106",2.4586108842666e-08,9.36363636363636e-09
"107",4.51691133701269e-08,3.82602545968883e-08
"108",3.83828841775433e-08,3.15584415584416e-08
"109",5.34467376086141e-08,4.41218068535826e-08
"110",3.46389429407106e-08,2.24696356275304e-08
"111",3.62028565425135e-08,2.44498777506112e-08
"112",4.71803412945947e-08,3.74798892546489e-08
"113",6.48206526038012e-08,5.13711501653036e-08
"114",2.68917668008515e-08,1.49520045172219e-08
"115",3.65444397051498e-08,2.18090040927694e-08
"116",6.6543241564631e-08,3.23318844285349e-08
"117",5.09926127606068e-08,4.45622754491018e-08
"118",4.57417607842948e-08,3.08409610983982e-08
"119",3.95558121383642e-08,3.1873786407767e-08
"120",5.73701937092808e-08,3.63571428571429e-08
"121",7.38429670881758e-08,7.81361291396239e-08
"122",4.247570470836e-08,3.11015228426396e-08
"123",7.625e-08,6.28748451053284e-08
"124",3.0626142589163e-08,1.67446808510638e-08
"125",4.69966798776248e-08,3.31857142857143e-08
"126",8.86674947820282e-08,6.66192468619247e-08
"127",3.87200935067649e-08,3.01458333333333e-08
"128",3.34271335648669e-08,2.095e-08
"129",3.31252654331552e-08,2.17222222222222e-08
"130",2.90263508371385e-08,1.328125e-08
"131",2.80543965635888e-08,1.61e-08
"132",3.37500905994057e-08,2.295e-08
"133",4.69457682687758e-08,2.31919463087248e-08
"134",6.19990444406412e-08,6.76460587326121e-08
"135",7.22600167341738e-08,5.86963562753036e-08
"136",4.42165950965708e-08,4.33212121212121e-08
"137",7.85799347034896e-08,2.88185654008439e-08
"139",4.9613579540639e-08,3.8342082980525e-08
"140",5.3650284900285e-08,5.73883550028265e-08
"141",6.57867982995453e-08,5.28241206030151e-08
"142",4.82275028234914e-08,3.74111480439785e-08
"143",4.45695793583531e-08,2.726e-08
"144",5.23360192253322e-08,2.87653311529027e-08
"145",3.09630436536755e-08,1.52051886792453e-08
"146",3.91338961791922e-08,2.58415841584158e-08
"147",2.95818207683605e-08,1.3320987654321e-08
"148",3.32457609363251e-08,2.12903225806452e-08
"149",4.12721319704299e-08,2.80357142857143e-08
"150",4.10042084641499e-08,3.05e-08
"151",4.28431904126348e-08,3.12554112554113e-08
"152",2.97591314214716e-08,1.49285714285714e-08
"153",3.46223313712497e-08,1.64761904761905e-08
"154",4.64632330913118e-08,3.3360248447205e-08
"155",4.37450411185093e-08,2.63038674033149e-08
"156",6.56405788245367e-08,4.7602858798532e-08
"157",4.56442751328982e-08,3.2847619047619e-08
"158",5.79745072836332e-08,3.08489208633094e-08
"159",7.55112311161436e-08,6.80315789473684e-08
"160",5.51045957061578e-08,3.72443324937028e-08
"161",6.17191549756478e-08,4.47528957528958e-08
"162",3.2577698499274e-08,1.49466192170818e-08
"163",4.82330413641419e-08,3.80590717299578e-08
"164",7.13107520293227e-08,3.81881188118812e-08
"165",7.42689558141303e-08,4.14814814814815e-08
"166",8.77903485200114e-08,6.68831168831169e-08
"167",7.62636842143396e-08,6.24817518248175e-08
"168",8.82618538868539e-08,9.22222222222222e-08
"169",7.16993084607687e-08,5.64705882352941e-08
"170",7.57993330628299e-08,5.24137931034483e-08
"171",7.36783813384707e-08,5.5752808988764e-08
"172",8.74229452054794e-08,7.05357142857143e-08
"173",3.00264624476361e-08,1.69132791327913e-08
"174",3.42285406984522e-08,2.17579908675799e-08
"175",3.16908622125256e-08,1.71621621621622e-08
"176",3.19199912145718e-08,1.96323529411765e-08
"177",3.28010096588834e-08,1.89737991266376e-08
"178",2.88915706425828e-08,1.44018691588785e-08
"179",2.81245925817281e-08,1.33454545454545e-08
"180",2.72167472074012e-08,1.19553571428571e-08
"181",3.2893336156242e-08,1.87058823529412e-08
"182",2.54955010650806e-08,1.18518518518519e-08
"183",3.06752257267671e-08,1.69343065693431e-08
"184",3.2017698279667e-08,1.86111111111111e-08
"185",2.95319687358333e-08,1.59237536656891e-08
"186",2.70627162711993e-08,1.23453608247423e-08
"187",3.64415471131266e-08,2.54125412541254e-08
"188",2.9239230162405e-08,1.50641025641026e-08
"189",2.33160057937514e-08,9.60260586319218e-09
"190",1.99491739308598e-08,5.72519083969466e-09
"191",2.37998806062604e-08,9.21739130434783e-09
"192",1.90728328735579e-08,6.65594855305466e-09
"193",2.45430668958013e-08,1.02688172043011e-08
"194",2.39281906047622e-08,1.07528957528958e-08
"195",2.5491132745504e-08,1.1875e-08
"196",5.32910781066955e-08,2.78059071729958e-08
"197",3.09433996800938e-08,2.20175438596491e-08
"198",3.80631842069075e-08,2.31066282420749e-08
"199",4.18085118848041e-08,2.56997319034853e-08
"200",3.89937461919235e-08,2.4988e-08
"201",4.4126312321764e-08,3.0809619238477e-08
"202",3.14983326238116e-08,1.88711711711712e-08
"203",3.18251192449076e-08,1.8520728929385e-08
"204",3.3385343908191e-08,2.04932692307692e-08
"205",4.46902007730378e-08,2.81558441558442e-08
"206",4.00671712159273e-08,2.80433436532508e-08
"207",3.06760568409025e-08,1.78309178743961e-08
"208",5.23980540975462e-08,3.04532374100719e-08
"209",2.71448177035414e-08,1.39874476987448e-08
"210",2.39904436009508e-08,1.08319327731092e-08
"211",6.0590617406864e-08,5.16e-08
"212",3.15080023182891e-08,1.78742857142857e-08
"213",4.54372322180427e-08,2.69967532467532e-08
"214",5.02618119824647e-08,3.23354838709677e-08
"215",3.39143328073932e-08,2.0187987987988e-08
"216",2.64432255411637e-08,1.3182902584493e-08
"217",2.16911598717775e-08,9.04424778761062e-09
"218",2.99135269072304e-08,1.72805755395683e-08
"219",3.16824871822451e-08,1.63390804597701e-08
"220",5.43739821865589e-08,4.64516129032258e-08
"221",2.51681401350516e-08,1.14842767295597e-08
"222",4.8074084254678e-08,3.63157894736842e-08
"224",5.47324270897515e-08,3.06583629893238e-08
"225",2.64074491881677e-08,1.30848765432099e-08
"226",2.8875995482838e-08,1.47058823529412e-08
"227",5.2534790585749e-08,3.21637931034483e-08
"229",3.13401242739912e-08,2.03697478991597e-08
"230",3.40676535580429e-08,2.61214953271028e-08
"231",2.37774495268022e-08,1.18195121951219e-08
"232",2.26535295979741e-08,7.92501855976244e-09
"233",2.54255815008683e-08,1.14653672119735e-08
"234",2.90871608690758e-08,2.06859205776173e-08
"235",2.97804749193638e-08,1.69104046242775e-08
"236",3.32742213315587e-08,2.07915057915058e-08
"237",3.12700891819405e-08,8.21186440677966e-09
"238",3.43880607472162e-08,2.20853598014888e-08
"239",3.72717187233316e-08,2.78684595925975e-08
"240",3.89063259873557e-08,2.81993681993682e-08
"241",4.36405038184552e-08,3.33115874495185e-08
"242",2.79373528325089e-08,1.06154481619166e-08
"243",3.11772961048213e-08,1.74549156486329e-08
"244",4.86076961550748e-08,3.77299578059072e-08
"245",2.91468326388256e-08,1.82291666666667e-08
"246",4.08520589057734e-08,3.22959183673469e-08
"247",3.11911543791721e-08,2.41704545454545e-08
"248",3.38967305637543e-08,2.17709720372836e-08
"249",3.91768896815103e-08,3.01851851851852e-08
"250",3.14146296867679e-08,1.65108258287028e-08
"251",2.20192628086721e-08,5.85454545454545e-09
"252",2.27914901567558e-08,1.2794830371567e-08
"253",2.21742440151197e-08,7.66666666666667e-09
"254",4.53718983009412e-08,3.39213250517598e-08
"255",3.39226452855044e-08,2.18236173393124e-08
"256",3.06326669628688e-08,1.70796594709638e-08
"257",2.32078920197176e-08,1e-08
"258",4.18504763542769e-08,2.27806864456079e-08
"259",2.96236350676004e-08,1.63818424566088e-08
"260",2.40126122346633e-08,8.95238095238095e-09
"261",3.63160953743825e-08,2.12876712328767e-08
"262",2.5132706389227e-08,1.23318385650224e-08
"263",3.42890466679712e-08,1.71978021978022e-08
"264",2.84278963154031e-08,1.47743727065358e-08
"265",5.2324810329023e-08,2.7609756097561e-08
"266",3.61619455701903e-08,2.24755620723363e-08
"267",4.947681132215e-08,3.53796594569719e-08
"268",6.05301406623145e-08,4.92105263157895e-08
"269",2.09267660965095e-08,6.44942023190724e-09
"270",2.32594410789566e-08,9.63830871115639e-09
"271",3.66374710634311e-08,2.70150987224158e-08
"272",2.33980602223845e-08,9.60358056265985e-09
"273",4.21855404789144e-08,2.81362922230951e-08
"274",3.10838693570653e-08,1.63647151898734e-08
"275",4.68809761730637e-08,3.21538461538462e-08
"276",5.02066602259902e-08,3.9601593625498e-08
"277",4.8997705689499e-08,3.73151590251962e-08
"278",2.68365483011022e-08,1.31756756756757e-08
"279",2.12428223450267e-08,6.02040816326531e-09
"280",2.15804169282277e-08,5.93437945791726e-09
"281",3.7104147635303e-08,3.06372549019608e-08
"282",5.76763975889375e-08,5.15463917525773e-08
"283",2.38970588235294e-08,1.08496732026144e-08
"287",2.37228954236909e-08,1.309375e-08
"288",2.26640267007005e-08,1.28960592435864e-08
"289",2.2652590434115e-08,1.16783216783217e-08
"290",2.28164340865144e-08,1.09141055949567e-09
"291",2.37904560411792e-08,1.00833333333333e-09
"292",2.44940253319484e-08,4.41176470588235e-09
"293",2.05842196401492e-08,6.64516129032258e-09
"294",2.20033180266773e-08,5.89498806682578e-09
"295",2.37505896512733e-08,9.00495458298926e-09
"296",2.33982838149505e-08,2.89537712895377e-08
"297",2.11010999195608e-08,7.29792147806005e-09
"298",2.12626488262488e-08,1.67806267806268e-08
"300",2.66486465761828e-08,1.38801261829653e-09
"301",3.12643696610595e-08,1.60355151765435e-08
"302",3.73759483042416e-08,2.27526683357491e-08
"303",3.1529803615999e-08,1.94244604316547e-08
"304",3.27489341274491e-08,1.98186874304783e-08
"305",4.41067218679027e-08,2.36235708003518e-08
"306",3.35069596056627e-08,1.36809651474531e-08
"307",3.69267084407206e-08,2.42991471681609e-08
"309",2.94868889675282e-08,1.5614479638009e-08
"310",3.19910812635469e-08,1.82539682539683e-08
"311",3.13633989599655e-08,6.65521191294387e-09
"312",4.36013582540665e-08,1.93888888888889e-08
"313",3.73533741335744e-08,1.11363636363636e-08
"314",2.56676010332995e-08,1.36332842415317e-08
"315",2.33175914994097e-08,1.00697546350119e-08
"316",3.97129043997691e-08,1.66321243523316e-08
"317",3.6353571951398e-08,1.29425287356322e-08
"318",4.32817934735112e-08,1.48598130841122e-08
"319",4.43072014518845e-08,1.41509433962264e-08
"320",3.3834331932158e-08,7.23684210526316e-09
"321",2.59293598549647e-08,1.30926604043942e-08
"322",2.80147831107852e-08,1.55617433414044e-08
"323",2.53065965373657e-08,1.14045416316232e-08
"324",3.87013862554249e-08,2.74120734908137e-08
"325",2.42091143270205e-08,1.20357751277683e-08
"326",2.60682421799069e-08,1.17333333333333e-08
"327",4.20957134266505e-08,3.113769751693e-08
"328",3.36084559510277e-08,2.18900939985539e-08
"329",4.0720280779173e-08,2.45861362971629e-08
"330",2.27504703338669e-08,1.10006435006435e-08
"331",3.74125900388322e-08,1.81142857142857e-08
"332",4.55713731715237e-08,8.1190798376184e-09
"333",2.52174801617323e-08,3.70180722891566e-08
"334",4.43178264071753e-08,3.23696589572717e-08
"335",3.65557254833905e-08,2.34643995749203e-08
"336",2.26992633877958e-08,7.92307692307692e-08
"337",2.28379469249851e-08,8.42415316642121e-09
"338",2.51648006322671e-08,1.06387137452711e-08
"339",2.95446409265216e-08,1.76858108108108e-08
"340",4.60773351063218e-08,3.35222482435597e-08
"341",2.10531320811076e-08,9.57446808510638e-09
"342",5.88247615649829e-08,5.52941176470588e-08
"343",2.80875091459293e-08,3.96062992125984e-09
"344",2.78449458099998e-08,1.4876413908672e-08
"345",2.82627711036003e-08,1.44318181818182e-08
"346",2.71727286069289e-08,1.34567901234568e-08
"347",2.69683026584867e-08,1.58964143426295e-08
"348",4.13168356136218e-08,2.3203125e-08
"349",3.13385105907351e-08,1.78975741239892e-08
"350",2.912918328045e-08,1.67653758542141e-08
"351",2.71247441497331e-08,1.2201166180758e-08
"352",2.84754999650374e-08,1.30509868421053e-08
"353",2.76374364861999e-08,7.58680555555556e-09
"354",3.03900585856752e-08,1.264e-08
"355",2.03639125566124e-08,7.65095465393795e-08
"356",4.32181023211257e-08,2.01936376210235e-08
"357",3.15147492625369e-08,1.66550387596899e-08
"358",4.48192386375447e-08,3.2156862745098e-08
"359",1.98364235132366e-08,6.78614097968937e-09
"360",4.14197253806768e-08,2.23511293634497e-08
"361",2.48416872640877e-08,7.40654205607477e-09
"362",2.88809397469438e-08,1.18329938900204e-08
"363",4.51837229064583e-08,1.89393939393939e-08
"364",2.06312170271032e-08,2.18932714617169e-08
"365",2.74161867200358e-08,1.48063096111519e-08
"366",4.00211598166765e-08,1.91910739191074e-08
"367",2.32594984562174e-08,2.08527131782946e-08
"368",2.5248535758323e-08,1.25269978401728e-08
"369",2.37104557797479e-08,1.96880848409233e-08
"370",2.26717135872565e-08,4.59747817652764e-09
"371",3.04534101697322e-08,1.02586206896552e-08
"372",3.33120907971589e-08,2.15666666666667e-08
"373",3.16680588890457e-08,2.14971098265896e-08
"374",2.12378769097628e-08,6.21513944223108e-09
"375",2.07440975595396e-08,1.15744680851064e-08
"376",2.0982509829555e-08,7.45762711864407e-09
"377",3.53383455453986e-08,2.02768166089965e-08
"378",2.27424173395755e-08,7.93446068596541e-09
"379",2.97543011876946e-08,1.29205020920502e-08
"380",2.45540560983858e-08,8.85901639344262e-09
"381",4.39163334651884e-08,2.75111017128357e-08
"382",3.77539484502572e-08,2.14975550122249e-08
"383",3.8652632249145e-08,2.58830596716059e-08
"384",2.47039755377525e-08,1.37369791666667e-08
"385",3.00137754323397e-08,1.56422864167179e-08
"390",4.40642583317875e-08,1.67142857142857e-08
"391",2.49932400331554e-08,6.94478527607362e-09
"392",2.36778333219314e-08,1.29975490196078e-08
"394",2.18355742593475e-08,1.30027118644068e-08
"395",2.42498587202226e-08,1.36830769230769e-08
"396",2.41485137725538e-08,1.17811363636364e-08
"397",3.25743013338889e-08,1.88947368421053e-08
"398",2.44134775659126e-08,1.14548490515629e-08
"400",3.54472176632018e-08,1.88202898550725e-08
"401",2.4049562734234e-08,1.03254678600488e-08
"402",2.28977825859838e-08,1.07157360406091e-08
"403",2.08823508210429e-08,4.49527410207940e-09
"404",2.07807679487775e-08,7.58441558441558e-09
"405",1.8533841169775e-08,5.53521126760563e-09
"406",2.97921714058067e-08,1.57382246376812e-08
"407",2.28509029276596e-08,1.17926432291667e-08
"408",3.02295685995883e-08,1.55720338983051e-08
"409",3.10464970115726e-08,1.59208510638298e-08
"410",2.3978323687521e-08,1.09866358887134e-08
"411",3.78744133771294e-08,2.16558441558442e-08
"412",2.04321750209157e-08,6.81488641855969e-09
"413",2.05885529001137e-08,9.02597402597403e-09
"414",2.12684108297372e-08,8.39945652173913e-09
"415",2.26533635071244e-08,1.05104281009879e-08
"416",1.97001863198251e-08,5.63541666666667e-09
"417",1.91565057993025e-08,6.68421052631579e-09
"418",2.37256339227361e-08,9.28571428571429e-09
"419",3.47210752648707e-08,2.41952861952862e-08
"420",2.29649191785539e-08,9.33333333333333e-09
"421",4.19580923455499e-08,3.45e-08
"422",2.19542146937356e-08,6.23423423423423e-09
"423",2.06846406768657e-08,5.06240249609985e-09
"424",4.24385637909949e-08,2.4576354679803e-08
"425",3.63393647631696e-08,2.4804347826087e-08
"426",2.53923001949318e-08,1.01081081081081e-08
"427",2.72434130746334e-08,1.18045112781955e-08
"428",3.39411266833396e-08,2.066609735269e-08
"429",3.72828523757079e-08,1.92179104477612e-08
"430",2.15856743279131e-08,9.87577639751553e-09
"431",2.23500836565519e-08,6.42802741812643e-09
"432",3.44259452639589e-08,2.34939759036145e-08
"433",2.07505896491668e-08,8.35680751173709e-09
"434",2.5756042402064e-08,1.02517985611511e-08
"435",2.10215020220635e-08,5.97402597402597e-09
"436",1.96077030986087e-08,6.60370397697927e-09
"437",2.42768042840205e-08,7.43558282208589e-09
"438",2.28677696257361e-08,8.52941176470588e-09
"439",2.7396093463445e-08,1.26190476190476e-08
"440",2.21160845490122e-08,7.88297872340425e-09
"441",2.87328371985693e-08,1.01190476190476e-08
"442",2.33542394686973e-08,1.58680555555556e-08
"443",2.19229222801824e-08,2.52173913043478e-09
"444",3.08813688728524e-08,1.35611510791367e-08
"445",2.2413396768328e-08,7.40769230769231e-09
"446",3.15070755359429e-08,1.59787685774947e-08
"447",3.53453785063409e-08,1.47157190635452e-08
"448",3.18696888911748e-08,1.86813186813187e-08
"449",2.10830366037176e-08,6.68831168831169e-09
"450",2.12183790620743e-08,9.19814241486068e-09
"451",2.47296692159109e-08,7.30011587485516e-09
"452",2.29428262724486e-08,1.73053817271589e-08
"453",2.39622537551284e-08,1.23254437869823e-08
"454",2.07903930679529e-08,7.36813485589995e-09
"455",2.63629680206933e-08,1.87295081967213e-08
"456",3.19960101499116e-08,1.66214421252372e-08
"457",2.09228267636554e-08,8.43362831858407e-09
"458",2.17526177331986e-08,1.31157572667007e-08
"459",2.05324865528178e-08,6.84848484848485e-09
"460",2.10403230492127e-08,8.66325020751381e-09
"461",2.32738537899019e-08,1.65180141524697e-08
"462",1.91533651188502e-08,6.19145651055070e-09
"463",3.06989593003495e-08,2.91139240506329e-09
"464",2.44375560357278e-08,7.06422018348624e-09
"465",2.30240566708584e-08,3.92857142857143e-09
"466",3.07100553059377e-08,1.51643192488263e-08
"467",2.33548393641518e-08,1.08550185873606e-08
"468",2.3662661167994e-08,2.2031746031746e-08
"469",2.26638450616479e-08,5.80891719745223e-09
"470",3.65006664638299e-08,1.95019867549669e-08
"471",2.24964503267601e-08,8.19587628865979e-09
"472",2.22188901995582e-08,2.80701754385965e-09
"473",2.24237433633029e-08,8.2687338501292e-09
"474",2.27700075192745e-08,8.24275362318841e-09
"475",1.96577280964307e-08,9.83546617915905e-09
"476",2.04481991735686e-08,8.33333333333334e-09
"477",1.9628779254076e-08,5.07352941176471e-09
"478",1.99043829176821e-08,6.33434038267875e-09
"479",1.97397466213225e-08,6.52070442646359e-09
"480",2.14329989520763e-08,6.5296803652968e-09
"481",2.22626924372304e-08,8.16558441558442e-09
"482",2.09732005282853e-08,6.29659000793022e-09
"483",1.95658685921212e-08,1.1404958677686e-08
"484",2.24255365280345e-08,5.536e-09
"485",2.03230726656416e-08,7.2192513368984e-09
"486",1.96412021873832e-08,6.13207547169811e-09
"487",1.91701803115987e-08,5.88235294117647e-09
"488",2.15997925487906e-08,5.5049504950495e-09
"489",2.0983348189487e-08,4.28849902534113e-09
"490",1.91889572015802e-08,6.18834080717489e-09
"491",1.879487622145e-08,3.84498480243161e-09
"492",2.12910959874876e-08,3.84359400998336e-09
"493",1.9897433479101e-08,3.33430827727406e-09
"494",2.07432727863913e-08,5.65653749651519e-09
"496",2.0780576333697e-08,4.65333333333333e-09
"497",2.08498387044351e-08,4.62585034013605e-09
"498",1.97946740068951e-08,2.09251101321586e-09
"499",2.012282105096e-08,2.1849710982659e-09
"500",2.1138958354883e-08,7.51814223512337e-09
"501",2.052213259641e-08,3.67088607594937e-09
"502",2.00427980773021e-08,1.8041958041958e-09
"503",2.04853334577579e-08,6.71232876712329e-09
"504",2.09197800912513e-08,5.89549262066215e-09
"505",2.1337239946426e-08,4.375e-09
"506",2.0835334813048e-08,4.77272727272727e-09
"507",2.01195116664906e-08,5.15695067264574e-09
"508",2.2150813721775e-08,7.42857142857143e-09
"509",2.15426976571323e-08,9.2e-09
"510",2.14305192207515e-08,1.96078431372549e-09
"511",1.98523999594383e-08,5.68928593281527e-09
"512",1.98062327190561e-08,8.93973214285714e-09
"513",2.03877358889735e-08,5.82772543741588e-09
"514",2.07720817199179e-08,6.96907216494845e-09
"515",2.11472319517416e-08,6.49775784753363e-09
"516",2.08840332823436e-08,4.91408934707904e-09
"517",2.1343212104e-08,5.97196261682243e-09
"518",2.02949148307478e-08,6.6437908496732e-09
"519",1.9951726999128e-08,4.05253283302064e-09
"520",2.07574787363962e-08,6.31578947368421e-09
"521",2.09317534692094e-08,6.08919382504288e-09
"522",1.73669820182501e-08,4.84008528784648e-09
"523",1.90770003045183e-08,5.85714285714286e-09
"524",2.06588728054238e-08,6.09343263371700e-09
"525",1.94004523772949e-08,4.75478547854786e-09
"526",2.06800431884961e-08,7.38013698630137e-09
"527",1.82269810658144e-08,4.53798256537983e-09
"528",1.89720007481815e-08,3.86743886743887e-09
"529",2.10819892975854e-08,6.53281853281853e-09
"530",2.13631609864964e-08,7.05646630236794e-09
"531",2.18665181906735e-08,7.06457925636008e-09
"532",2.05220131699259e-08,7.26742424242424e-09
"533",1.93936900672208e-08,3.75291375291375e-09
"534",1.9231458183877e-08,4.45818181818182e-09
"535",1.90825261516575e-08,3.30257406508014e-09
"536",1.93882924471406e-08,4.63602941176471e-09
"537",2.05262983967639e-08,7.26091663659329e-09
"538",1.80187435521194e-08,3.68745896257387e-09
"540",2.16558672955873e-08,7.18320057929037e-09
"541",2.02865561262058e-08,5.93987341772152e-09
"542",1.84474363215659e-08,4.25806451612903e-09
"543",1.81724031771726e-08,3.82178217821782e-09
"544",1.88436866786572e-08,5.47755403657861e-09
"545",1.91541721890877e-08,2.31827111984283e-09
"546",1.90629615640052e-08,4.51515151515152e-09
"547",2.09618234844139e-08,9.14141414141414e-09
"548",1.98714907175954e-08,5.38482490272374e-09
"549",1.84287722174905e-08,4.13937867338371e-09
"550",1.95321528259285e-08,7.39966555183947e-09
"551",2.0607060064345e-08,5.09109311740891e-09
"552",2.0521563845847e-08,5.72164948453608e-09
"553",2.05358776120688e-08,4.87987987987988e-09
"554",2.18066878151375e-08,3.47457627118644e-09
"555",1.96434256200407e-08,6.23148148148148e-09
"556",1.98424739556399e-08,5.35076252723312e-09
"557",1.90357444802133e-08,4.48513119533528e-09
"558",2.11725946206586e-08,5.99125e-09
"559",2.05387575112978e-08,6.94457831325301e-09
"561",2.03355297577168e-08,5.92152627789777e-09
"562",1.98678053053053e-08,4.84098939929329e-09
"563",2.03266250538097e-08,6.94425326909842e-09
"565",1.98588036605003e-08,6.09195402298851e-09
"566",1.89121782452994e-08,4.68646864686469e-09
"567",1.95567618841848e-08,4.0709219858156e-09
"568",1.84814727241553e-08,3.98351648351648e-09
"569",1.87102924829023e-08,2.02631578947368e-09
"570",2.18270669659559e-08,1.07127882599581e-08
"571",1.88866163801873e-08,2.4822695035461e-09
"572",1.84022277133007e-08,2.53926701570681e-09
"573",2.07445811258678e-08,6.74789915966387e-09
"574",2.07424215698304e-08,8.41395348837209e-09
"575",1.7547625778005e-08,2.17647058823529e-08
"576",1.75304455067793e-08,1.32352941176471e-08
"577",1.96052824794823e-08,5.04950495049505e-09
"578",1.85183482865127e-08,6.125e-09
"579",2.05063983664438e-08,2.52100840336134e-09
"580",1.95484067647249e-08,3.11036789297659e-09
"582",2.01051857798309e-08,2.93103448275862e-09
"583",2.0889688744062e-08,6.69111302847282e-09
"584",1.99935072267389e-08,5.11262798634812e-09
"585",2.21510545664127e-08,6.94596235579842e-09
"586",2.19181360499197e-08,7.12383955158522e-09
"587",2.14903249969536e-08,5.09562841530055e-09
"588",1.92356951357837e-08,4.73513513513514e-09
"589",1.89994590726171e-08,5.13816280806572e-09
"590",2.08839491757972e-08,6.49087221095335e-09
"591",1.9567904631464e-08,4.8995983935743e-09
"592",2.25445767125681e-08,5.26250772081532e-09
"593",2.19344454091557e-08,3.8875e-09
"594",2.21357532559513e-08,6.86274509803922e-09
"595",2.18698816703125e-08,6.49202733485194e-09
"596",2.18080985468292e-08,7.81789137380192e-09
"597",1.83423528579513e-08,4.34041184041184e-09
"598",1.93184406856882e-08,4.80073574494175e-09
"599",1.92287585940852e-08,4.96087636932707e-09
"600",1.94609848332191e-08,5.90163934426230e-09
"601",1.88132202772731e-08,4.88750969743988e-09
"602",1.88106796116505e-08,3.92953020134228e-09
"604",1.9067239985534e-08,4.98385360602799e-09
"605",1.86689209747462e-08,5.57195571955720e-09
"606",1.85275680248949e-08,3.66694302972877e-09
"607",1.93687931391772e-08,5.39518900343643e-09
"608",1.85340974148941e-08,4.08163265306123e-09
"609",1.9181063759594e-08,5.40084388185654e-09
"610",1.89143001209425e-08,4.7051282051282e-09
"611",1.88506401327248e-08,5.05017301038062e-09
"612",1.83010355569076e-08,3.1740614334471e-09
"613",1.92491848704971e-08,5.90645879732740e-09
"614",1.97221892675132e-08,4.98054474708171e-09
"615",1.91563502980285e-08,4.77031802120141e-09
"616",1.93986801139476e-08,6.95652173913043e-09
"617",1.97908259348938e-08,1.01574803149606e-08
"618",1.88843259545561e-08,3.45128205128205e-09
"619",1.90865907796373e-08,5.03224464322862e-09
"620",1.95864354220855e-08,5.93471810089021e-09
"621",1.85958077606928e-08,3.57182993069863e-09
"622",1.83207290443378e-08,3.84318766066838e-09
"623",1.81342196353468e-08,4.08308605341246e-09
"624",1.85345656673264e-08,4.45004198152813e-09
"625",1.89376836938097e-08,5.5122591943958e-09
"626",1.91916088470257e-08,6.22890682318415e-09
"627",1.90666105381528e-08,5.52811350499212e-09
"628",1.85743851027307e-08,6.47446457990115e-09
"629",1.86064381238679e-08,5.38617064294379e-09
"630",1.93285697916841e-08,4.91735537190083e-09
"631",1.86883309621682e-08,4.45468509984639e-09
"632",1.8632066448692e-08,3.94141145139814e-09
"633",1.92120841418487e-08,5.34174553101998e-09
"634",1.97307998540589e-08,5.9967845659164e-09
"635",1.90787602972681e-08,6.368e-09
"636",1.88639928246741e-08,6.10632183908046e-09
"637",1.89509003431106e-08,6.78496868475992e-09
"638",1.89394872136568e-08,6.68008048289738e-09
"639",1.92191315482723e-08,5.37471612414837e-09
"640",1.75601857754733e-08,4.35361216730038e-09
"641",1.74799739527581e-08,5.31876138433516e-09
"642",1.93684895833333e-08,5.9814126394052e-09
"643",1.856274365026e-08,4.62386511024643e-09
"644",1.79942168362461e-08,3.70716510903427e-09
"645",1.7318719216963e-08,2.93103448275862e-09
"646",1.84341730394362e-08,4.90196078431373e-09
"647",1.73407084133595e-08,2.8099173553719e-09
"648",1.7120701858898e-08,4e-09
"649",1.85818136396176e-08,4.69359331476323e-09
"650",1.77306895277316e-08,4.71153846153846e-09
"651",1.8124749266274e-08,7.98235942668137e-09
"652",1.89150505696299e-08,5.26369168356998e-09
"653",2.00966685600704e-08,4.25675675675676e-09
"654",2.04240032382109e-08,3.54510800508259e-09
"655",2.07535826462505e-08,3.89843166542196e-09
"656",2.02364053503833e-08,3.64835164835165e-09
"657",1.96267302891422e-08,3.7206572769953e-09
"658",1.98337151685769e-08,4.14584740040513e-09
"659",1.9542945546536e-08,8.03738317757009e-09
"660",2.09278083184285e-08,2.09726443768997e-09
"661",2.03225675613035e-08,2.55555555555556e-09
"662",2.14450347467981e-08,3.74823196605375e-09
"663",2.132125143451e-08,7.65853658536585e-09
"664",1.93824689606509e-08,1.47297297297297e-08
"665",2.09423417865826e-08,2.09718670076726e-09
"666",2.10956106969038e-08,8.22666666666667e-09
"667",1.94988762466639e-08,4.24778761061947e-09
"668",1.9790815882039e-08,5.36458333333333e-09
"669",2.12686262988348e-08,4.66824644549763e-09
"670",2.16017508935036e-08,1.06338028169014e-08
"671",2.03328936869718e-08,1.87691069991955e-09
"672",2.084446021927e-08,6.91566265060241e-09
"673",2.15511951632455e-08,1.26811594202899e-08
"674",1.95939681405347e-08,5.05494505494506e-09
"675",2.03293756472851e-08,4.90364025695932e-09
"676",2.02103937021394e-08,2.85714285714286e-09
"677",2.0221278977922e-08,2.77777777777778e-09
"678",2.0180641998184e-08,3.18675042832667e-09
"679",2.05313558089778e-08,4.10523539496242e-09
"680",2.06021756718517e-08,4.12023460410557e-09
"681",1.79754395298171e-08,1.82481751824818e-09
"682",2.28377962998612e-08,6.56262565339767e-09
"683",2.25833500693066e-08,8.34325195227451e-09
"684",2.41548362320995e-08,1.06984667802385e-08
"685",2.49982571551703e-08,1.5327868852459e-09
"686",2.02658950056247e-08,1.23218390804598e-08
"687",2.46966352445916e-08,9.30226144511859e-09
"688",2.29699211022376e-08,8.92897406989853e-09
"689",2.39310197284022e-08,8.73035515406509e-09
"690",2.28156020667626e-08,8.41698841698842e-09
"691",2.24464689933183e-08,5.50067294751009e-09
"692",2.80991545911145e-08,8.25637143578097e-09
"693",2.16812595058988e-08,1.58610709117221e-08
"694",2.18984006376646e-08,2.34241908006814e-09
"695",2.24156373542325e-08,3.20454545454545e-09
"696",2.57415725798707e-08,8.63228699551569e-09
"697",2.48971594002257e-08,9.43777820785756e-09
"698",2.01306073552865e-08,5.1063829787234e-09
"700",2.37815937065851e-08,7.48825288338317e-09
"701",2.71028181491948e-08,1.29803186504217e-08
"702",2.19030067115635e-08,7.06362153344209e-09
"703",2.42826317934387e-08,1.37507598784195e-08
"704",2.46042182343234e-08,7.14493809176985e-09
"705",2.69097535950784e-08,1.45980707395498e-08
"706",2.60359912462315e-08,9.00406504065041e-09
"707",2.16251391940737e-08,5.75727181544634e-09
"708",2.26350706376479e-08,3.82679929783499e-09
"709",2.6084977091333e-08,6.79170779861797e-09
"710",2.6199674830624e-08,9.11864406779661e-09
"711",2.30484225243902e-08,4.8804347826087e-09
"712",2.40195444193016e-08,5.80113636363636e-09
"713",2.41218090001178e-08,4.7012987012987e-09
"714",2.34580920871243e-08,3.59756097560976e-09
"715",2.27683141163065e-08,8.91162790697674e-09
"716",2.72343400623728e-08,7.18423169750603e-09
"717",2.6536278342938e-08,6.625e-09
"718",2.61090958280881e-08,6.33802816901408e-09
"719",2.03201958243683e-08,6.28893905191874e-09
"720",2.59326332942637e-08,3.51550960118168e-09
"721",2.51205458617462e-08,7.5027027027027e-09
"722",2.417957685723e-08,9.85695708712614e-09
"723",2.57951279028889e-08,8.91186440677966e-09
"724",2.30758101851852e-08,9.54761904761905e-09
"725",2.27101908565745e-08,7.99297012302285e-09
"726",2.18504315083933e-08,8.75862068965517e-09
"727",2.12352419743542e-08,7.98872180451128e-09
"728",2.15461747019888e-08,8.00796812749004e-09
"729",2.63206669190485e-08,1.78309232480534e-08
"730",2.6334304524342e-08,1.11320754716981e-08
"731",2.02883822316484e-08,7.38636363636364e-09
"732",2.29037178699087e-08,3.03986710963455e-09
"733",2.0475779109458e-08,8.15235008103728e-09
"734",2.10379803105213e-08,7.12793733681462e-09
"735",2.38520577218072e-08,2.375e-08
"736",2.21252857664303e-08,3.35820895522388e-09
"737",2.55054511129561e-08,1.19493670886076e-08
"738",2.58214239927667e-08,1.68098591549296e-08
"739",2.6902679583269e-08,9.19937205651491e-09
"740",2.28536252521656e-08,8.30669883621913e-09
"741",2.8453803124037e-08,9.25e-09
"742",2.52773307928579e-08,1.00806451612903e-08
"743",2.4039322021764e-08,1.312e-08
"744",2.52194888441523e-08,8.58783783783784e-09
"745",2.60855532081947e-08,5.81081081081081e-09
"746",2.88237234937111e-08,4.24863959815823e-09
"747",2.62066080440755e-08,7.33531746031746e-09
"748",2.05427914411612e-08,6.73076923076923e-09
"749",2.18215719496288e-08,9.42307692307693e-09
"750",2.3778605841614e-08,9.05735377626349e-09
"751",2.68335829187575e-08,2.18452380952381e-08
"752",2.33499132900591e-08,1.64447086801427e-08
"753",2.44397244947906e-08,5.15238095238095e-09
"754",2.33997004496812e-08,3.17427385892116e-09
"755",2.25608793069966e-08,8.87857142857143e-09
"756",2.53140708360317e-08,1.81022778699653e-09
"757",2.21565455807363e-08,8.00796812749004e-09
"758",2.18088925469319e-08,8.02721088435374e-09
"759",2.00541098837135e-08,6.1358024691358e-09
"760",2.05151030796706e-08,4.2089552238806e-09
"761",2.13900948940796e-08,6.05504587155963e-09
"762",2.39019183451514e-08,9.1765295887663e-09
"763",2.13442891772422e-08,6.00600600600601e-09
"764",2.61204478720667e-08,1.32671081677704e-08
"765",2.55156044778768e-08,5.77861163227017e-09
"766",2.62170185592782e-08,4.48210922787194e-09
"767",2.43093391691789e-08,2.68987341772152e-09
"768",2.63266462449641e-08,9.34501003466521e-09
"769",2.50472669570208e-08,1.18079216354344e-08
"770",2.05595630302708e-08,6.90333458224054e-09
"771",2.58544988666119e-08,1.05708131394723e-08
"772",2.2286197062041e-08,1.42602495543672e-09
"773",2.90506568430353e-08,1.1864406779661e-08
"774",2.85038756228347e-08,6.82926829268293e-09
"775",2.74759686231835e-08,1.63230769230769e-08
"776",2.31032296623992e-08,6.91268472906404e-09
"777",2.45123358963824e-08,1.09677419354839e-08
"778",2.4886766058187e-08,8.57142857142857e-09
"779",2.38698981365596e-08,2.44988864142539e-09
"780",2.38360161393898e-08,2.08256880733945e-09
"781",2.18660831019115e-08,2.33333333333333e-08
"782",2.07299933862434e-08,2.20548682087144e-09
"783",2.91666666666667e-08,1.59192825112108e-09
"784",2.92740035494796e-08,2.35294117647059e-09
"785",3.13702030052203e-08,9.7616345062429e-10
"786",2.34534683802059e-08,6.21837162998439e-09
"787",2.60300303787762e-08,1.0310502283105e-08
"788",2.42520243446229e-08,1.3943661971831e-08
"789",2.31814025881892e-08,1.15015974440895e-09
"790",2.26543736569333e-08,2.16216216216216e-09
"791",2.51351749180727e-08,3.02966101694915e-09
"792",2.20400720895443e-08,9.16759156492786e-09
"793",2.4970248383777e-08,9.31866219072485e-09
"794",2.29066989231839e-08,8.09417959729806e-09
"795",2.12648200608541e-08,7.64021887824897e-09
"796",2.20250002045341e-08,4.36893203883495e-09
"797",2.18721384852647e-08,4.06896551724138e-09
"798",2.11684318560252e-08,7.1563981042654e-09
"799",2.33819332008231e-08,8.46501729183294e-09
"800",2.08460082760255e-08,7.14581178903826e-09
"801",2.83547664724382e-08,9.0588747099768e-09
"802",2.77270780070091e-08,1.14809160305344e-08
"803",2.61475522834265e-08,1.05953693495039e-08
"804",2.17329003746326e-08,7.71949828962372e-09
"805",2.06491928856436e-08,5.92515592515593e-09
"806",2.26293206297393e-08,5.55e-08
"807",2.40121037890541e-08,8.63157894736842e-09
"808",2.11286389269928e-08,7.15600578871201e-09
"810",2.81959758740929e-08,6.17100371747212e-09
"811",2.86079067531844e-08,2.08333333333333e-09
"812",2.43209207441841e-08,8.83687604490088e-09
"813",2.81031892851178e-08,1.1873786407767e-08
"814",2.24355313057258e-08,7.50270660411404e-09
"815",2.31794264890449e-08,6.44135188866799e-09
"816",2.7415295777342e-08,1.14935319482556e-08
"817",2.3845655154188e-08,1.00695652173913e-08
"818",2.67840725959095e-08,1.00440528634361e-08
"819",2.42217891380137e-08,7.88675880517164e-09
"820",2.42247453108635e-08,9.24347826086957e-09
"821",2.34730190200324e-08,3.46394984326019e-09
"822",2.46181197011824e-08,6.82587064676617e-09
"823",2.33539001224253e-08,5.83554376657825e-10
"824",2.32435271649538e-08,1.76100628930818e-09
"825",2.23395439778229e-08,4.16040100250627e-09
"826",2.89655244018994e-08,1.21454545454545e-08
"827",2.43378173314925e-08,6.25844594594595e-09
"828",2.84689893997603e-08,1.50837988826816e-08
"829",2.54199100363683e-08,9.72222222222222e-09
"830",2.27495435996564e-08,9.24137931034483e-09
"831",2.45803851204875e-08,1.35148936170213e-08
"832",2.88396087426802e-08,1.32669322709163e-08
"833",2.74559058739192e-08,1.12910284463895e-08
"834",2.09212105624142e-08,5.15463917525773e-09
"835",2.21858643766021e-08,9.71305595408895e-09
"836",2.80010179389091e-08,8.78787878787879e-09
"837",2.63324206434669e-08,1.37869822485207e-08
"838",2.69030103599568e-08,1.32065217391304e-08
"839",2.67904397147741e-08,1.03266518188567e-08
"840",2.7093504818573e-08,7.97068486226939e-09
"841",2.71878150339689e-08,1.22664455500276e-08
"842",2.64363158145292e-08,1.30182232346241e-08
"843",3.0119652412252e-08,1.2888953152111e-08
"844",2.55385953830384e-08,1.06324472960587e-08
"845",3.05296317104734e-08,1.55584415584416e-08
"846",2.69074139396899e-08,1.45016077170418e-08
"847",2.66141350517116e-08,1.11267605633803e-08
"848",2.6254256457136e-08,1.49366754617414e-08
"849",2.95335434471017e-08,8.62778730703259e-09
"850",2.78405871976618e-08,9.62566844919786e-09
"851",2.5390412629562e-08,1.08002602472349e-08
"852",2.66830947646824e-08,1.26796407185629e-08
"853",2.58727188218602e-08,1.26978417266187e-08
"854",2.9554671344631e-08,1.38439306358381e-08
"855",2.67759174856058e-08,1.29577464788732e-08
"856",2.83745068420684e-08,1.17115384615385e-08
"857",3.07749487391556e-08,3.81880733944954e-09
"858",2.796714693793e-08,1.15929203539823e-08
"859",2.69096534108425e-08,1.30676855895197e-08
"860",2.74102258446071e-08,1.13296398891967e-08
"861",2.99287721224286e-08,1.44354838709677e-08
"862",2.77912658443005e-08,1.14583333333333e-08
"863",2.71345493379229e-08,1.11764705882353e-08
"864",2.73484728491856e-08,1.10483870967742e-08
"865",3.30335026468049e-08,2.40740740740741e-08
"866",2.93955260701032e-08,1.75903614457831e-09
"867",2.6535788260692e-08,1.08103096606712e-08
"868",2.95017538802309e-08,6.76300578034682e-09
"869",2.70918659785451e-08,5.65765765765766e-09
"870",2.84245333397096e-08,1.13953488372093e-08
"871",2.60203403294238e-08,1.0725e-08
"872",2.53624094624168e-08,7.05223880597015e-09
"873",2.97878118507566e-08,1.35989010989011e-08
"874",2.78999749664107e-08,2.79298245614035e-08
"875",2.93366189802274e-08,8.96138482023968e-09
"876",2.66566504217875e-08,8.23033707865168e-09
"877",2.72659236840574e-08,1.53861111111111e-08
"878",2.7789660810708e-08,8.76325088339223e-09
"879",2.53132944003471e-08,9.98918918918919e-09
"880",2.82229817420287e-08,9.58930276981853e-09
"881",2.46343128362916e-08,2.10626185958254e-09
"882",2.78848784632222e-08,1.81123310810811e-08
"883",2.59664176474734e-08,1.4e-08
"884",2.66419128180296e-08,7.04387990762125e-09
"885",2.60691019670713e-08,1.29375e-08
"886",2.65002612351978e-08,1.77368421052632e-08
"887",2.75031115782038e-08,1.42024096385542e-08
"888",2.64463545713546e-08,1.24194260485651e-08
"889",2.96039030123953e-08,1.52293577981651e-09
"890",2.65654234575416e-08,9.42716857610475e-09
"891",2.62101544806139e-08,8.82256745707277e-09
"894",2.53392269736843e-08,1.21566250454601e-08
"895",2.68108600903828e-08,1.06888618216267e-08
"896",2.54573879008163e-08,4.79217603911981e-09
"897",2.46755282860861e-08,1.08897126969416e-08
"898",2.87811932661351e-08,1.30553037171351e-08
"899",2.82559230866301e-08,1.28769804287046e-08
"900",2.75687634703632e-08,9.01661427929951e-09
"901",2.7722205944889e-08,1.27069393997324e-08
"902",2.84929276143759e-08,1.19148936170213e-08
"903",2.57381687242799e-08,6.96330275229358e-09
"904",3.05842829170865e-08,9.83985765124555e-09
"905",2.57826493989402e-08,9.2741935483871e-09
"906",2.52058450512784e-08,9.62928421543483e-09
"907",2.46914722079721e-08,8.17966903073286e-09
"908",2.82898646728164e-08,1.13484419263456e-08
"909",2.86110794840301e-08,1.90378006872852e-08
"910",2.6927631672044e-08,1.17508792497069e-08
"911",2.85642931526725e-08,1.22400558269365e-08
"912",3.05075207418957e-08,1.23733583489681e-08
"913",2.99227091399742e-08,9.80376766091052e-09
"914",2.99711398698682e-08,1.36443148688047e-08
"916",2.45968865582409e-08,6.0832137733142e-09
"917",3.27413206327477e-08,6.1550759392486e-09
"918",3.2371414057926e-08,1.61679536679537e-08
"919",3.13181034031609e-08,1.36646641179683e-08
"920",2.89837854962272e-08,1.18329938900204e-08
"921",3.414018120468e-08,1.56407766990291e-08
"922",3.51949911535404e-08,1.58064516129032e-08
"923",3.28156661936131e-08,5.52763819095477e-09
"924",2.85758998015021e-08,4.87142857142857e-08
"925",3.10243519911587e-08,1.41855670103093e-08
"926",3.14323313039066e-08,7.86046511627907e-09
"927",3.18991614733749e-08,5.11494252873563e-09
"928",3.07743531202435e-08,1.16428571428571e-08
"929",4.09829402895749e-08,2.690963554668e-08
"930",4.49138816465197e-08,3.02323926962296e-08
"931",3.13870121957853e-08,1.67138434321097e-08
"932",3.33218485194706e-08,1.83882149046794e-08
"933",3.15180468844625e-08,1.59012345679012e-08
"934",4.97028049111382e-08,3.40196078431373e-08
"935",3.6532057368088e-08,2.10920842776798e-08
"936",3.41497702295131e-08,2.04702495201535e-08
"937",4.57614337822671e-08,2.81026925485285e-08
"938",3.83621846484166e-08,2.204e-08
"939",5.33229082165963e-08,4.0734375e-08
"940",2.90420164462396e-08,1.41819571865443e-08
"941",2.94432130570899e-08,1.28197674418605e-08
"945",4.18055903330492e-08,2.43464566929134e-08
"946",6.01034719976179e-08,4.59410339256866e-08
"947",7.06033256554064e-08,5.91627906976744e-08
"948",5.60737675829139e-08,4.51724137931034e-08
"949",6.82043851599961e-08,5.53027139874739e-08
"950",5.21319053432999e-08,3.6099706744868e-08
"951",3.77498983894731e-08,2.93271995399655e-08
"952",3.62220953830543e-08,2.35534699500603e-08
"953",3.97879271126935e-08,2.48860290107973e-08
"954",3.8777909835233e-08,2.51486428263679e-08
"955",4.88494671643406e-08,2.81641573579407e-08
"956",4.7437407949431e-08,3.30848708487085e-08
"957",3.97772936945828e-08,2.46975973487987e-08
"958",3.91438619559204e-08,2.31269627635711e-08
"959",4.47983718730843e-08,3.16211293260474e-08
"960",3.63671526136065e-08,2.04614019520852e-08
"961",4.21960882336861e-08,2.68279569892473e-08
"962",3.86771440883491e-08,2.23076923076923e-08
"963",5.2527129733012e-08,3.23106060606061e-08
"964",5.46307688239914e-08,3.46296296296296e-08
"965",5.44621778567147e-08,4.25784753363229e-08
"966",5.11281326959293e-08,3.50278763304612e-08
"967",4.21449693497321e-08,2.61463414634146e-08
"968",3.58731200266633e-08,2.36012861736334e-08
"969",3.64987639168625e-08,2.35590277777778e-08
"970",3.90483266948422e-08,2.31660642143313e-08
"971",4.82740634809311e-08,3.26952380952381e-08
"972",4.09082560672848e-08,2.58450493568651e-08
"973",4.1888635210553e-08,3.40966921119593e-08
"975",5.30839919947307e-08,4.41284115863223e-08
"976",3.60302511415525e-08,2.44031830238727e-08
"977",5.25198558830698e-08,3.82336956521739e-08
"978",3.90160499379811e-08,2.3264367816092e-08
"979",4.64875018641395e-08,3.43873517786561e-08
"980",3.56004440202934e-08,1.99476439790576e-08
"981",3.86078731758946e-08,2.72266666666667e-08
"982",4.29279769625101e-08,1.9622641509434e-08
"983",3.96465118298078e-08,2.77257525083612e-08
"984",4.78587590544971e-08,3.17621145374449e-08
"985",4.30790951028846e-08,2.71867007672634e-08
"986",4.61950720015722e-08,2.7906564163217e-08
"987",3.82672771951157e-08,2.57261410788382e-08
"988",4.10901296008821e-08,1.76027139087825e-08
"989",3.90411045051667e-08,2.49553837001785e-08
"990",4.31767443872188e-08,2.85536398467433e-08
"991",3.44207083099822e-08,2.10084033613445e-08
"992",5.16822242011237e-08,3.56279069767442e-08
"993",3.34264821563392e-08,1.78292682926829e-08
"994",3.14148909183156e-08,1.93407960199005e-08
"995",4.36057204464738e-08,3.31259720062208e-08
"998",3.72835670073807e-08,2.19547325102881e-08
"999",3.87057406606856e-08,2.37993966817496e-08
"1000",6.41054646453913e-08,4.57692307692308e-08
"1001",6.76033517544104e-08,5.4812030075188e-08
"1002",4.22011308098299e-08,2.74503816793893e-08
"1003",4.22170472376725e-08,2.57843137254902e-08
"1004",4.00600289680841e-08,2.34317862165963e-08
"1005",4.06870805020469e-08,2.53960396039604e-08
"1006",4.16463175978747e-08,2.73933281613654e-08
"1007",4.99582268555829e-08,3.22289890377588e-08
"1008",4.24108199866996e-08,2.95344506517691e-08
"1009",5.8153308785437e-08,3.96590909090909e-08
"1010",4.1619101978691e-08,3.10050251256281e-08
"1011",3.05032274194959e-08,1.37203166226913e-08
"1012",4.98418743287519e-08,2.30769230769231e-08
"1013",3.87619698059663e-08,2.41322314049587e-08
"1014",2.97603009880075e-08,3.02747252747253e-08
"1015",3.2066570881226e-08,1.31023102310231e-08
"1016",2.79569965376653e-08,1.2870159453303e-08
"1017",2.99735885605639e-08,1.54384017758047e-08
"1018",3.16993110341436e-08,1.48712871287129e-08
"1019",2.87839722999053e-08,1.19099014547161e-08
"1020",2.98161637285946e-08,1.55614973262032e-08
"1021",3.89299930771894e-08,1.77900552486188e-08
"1022",3.07733410885028e-08,1.8238255033557e-08
"1023",2.79232124155003e-08,1.43121301775148e-08
"1024",2.36247953420331e-08,9.87864077669903e-09
"1025",3.63645121973078e-08,1.75e-08
"1026",3.02204892461635e-08,1.21030042918455e-08
"1027",3.08634946289222e-08,1.35668789808917e-08
"1028",3.26043479002491e-08,1.17567567567568e-08
"1029",3.1230847909627e-08,1.53048780487805e-08
"1030",3.55607407407407e-08,1.87769784172662e-08
"1031",3.28542493386243e-08,2.890625e-08
"1032",2.42862417341584e-08,1.00706129807692e-08
"1033",2.33410329432039e-08,9.00443880786303e-09
"1034",2.60601494942079e-08,1.28313479623824e-08
"1035",3.22207902906567e-08,9.22007722007722e-09
"1036",3.14586788948473e-08,1.55088195386703e-08
"1037",2.61595111708715e-08,1.17125587642713e-08
"1038",3.12849877239214e-08,1.44915902140673e-08
"1039",2.62574932455251e-08,1.1013201320132e-08
"1040",3.29772445403862e-08,1.78787878787879e-08
"1041",2.41928647932669e-08,1.23588709677419e-08
"1042",2.6733729141986e-08,1.16910229645094e-08
"1043",2.68469454651833e-08,1.27454896907216e-08
"1044",2.41429700214267e-08,1.53218884120172e-08
"1045",2.59005819871289e-08,1e-08
"1046",2.73533337258828e-08,1.26411214953271e-08
"1047",2.78281868376788e-08,1.1092530657748e-08
"1048",2.74288919309454e-08,9.60597826086956e-09
"1049",3.46982068523855e-08,1.43949579831933e-08
"1050",2.70146763917727e-08,1.30191082802548e-08
"1051",2.8633620216155e-08,1.5843137254902e-08
"1052",2.51737742049965e-08,1.09536082474227e-08
"1053",2.96949886443788e-08,1.42823121387283e-08
"1054",2.11495334728976e-08,7.17918552036199e-09
"1055",6.4890089139286e-08,2.30222693531283e-08
"1056",2.13698113104922e-08,1.18053435114504e-08
"1057",3.74179240920655e-08,2.15674074074074e-08
"1058",2.25690005776188e-08,8.55555555555555e-09
"1059",2.24279438023928e-08,8.98746081504702e-09
"1060",2.76112957003132e-08,1.2964562764457e-08
"1061",2.134349345115e-08,7.18808777429467e-09
"1062",2.16081304462255e-08,7.35869565217391e-09
"1063",2.23237309766693e-08,8.09037558685446e-09
"1064",5.94795625605485e-08,3.9578947368421e-08
"1065",4.12164012905428e-08,2.55862068965517e-08
"1066",2.11150831930495e-08,7.67307692307692e-09
"1067",2.22046915503063e-08,7.48262548262548e-09
"1068",2.24101510955483e-08,7.51877133105802e-09
"1069",2.46289597659698e-08,9.71348314606742e-09
"1070",2.10550536166214e-08,7.36023054755043e-09
"1071",2.38939563427981e-08,8.9325221238938e-09
"1072",8.44496180206294e-08,6.16091954022989e-08
"1073",2.13530053345358e-08,7.20250521920668e-09
"1074",2.21578582541882e-08,4.63178294573643e-09
"1075",4.11187632395219e-08,2.6584440227704e-08
"1076",2.33848710440211e-08,1.71594202898551e-08
"1077",2.73335210456146e-08,1.31515151515152e-08
"1078",4.38149314328291e-08,2.82185089974293e-08
"1079",2.66966814882765e-08,1.26391891891892e-08
"1080",2.78803201306534e-08,1.28169343065693e-08
"1081",2.33633379591264e-08,9.2156862745098e-09
"1082",2.28038709477605e-08,7.45314222712238e-09
"1083",4.18331172744743e-08,2.93449781659389e-08
"1084",2.24083027982111e-08,6.88915375446961e-09
"1085",2.31274487006032e-08,8.71354166666667e-09
"1086",2.80398904677324e-08,1.38816058394161e-08
"1087",2.3831749549489e-08,9.24406047516199e-09
"1088",2.57697668525089e-08,1.26272912423625e-08
"1089",2.27243389788052e-08,3.78870673952641e-09
"1090",2.26252534028381e-08,7.69032258064516e-09
"1091",2.03525523879142e-08,6.17647058823529e-09
"1092",2.08970476433514e-08,5.85911602209945e-09
"1093",2.06948165485748e-08,5.16666666666667e-09
"1094",2.27043492294037e-08,9.21511627906977e-09
"1095",2.14560138484147e-08,6.15853658536585e-09
"1096",2.28298214194991e-08,9.31063829787234e-09
"1097",2.57969117268687e-08,1.12191005558363e-08
"1098",2.0114774200603e-08,6.57342657342657e-09
"1099",1.96176561254718e-08,5.98039215686275e-09
"1100",2.17117090273433e-08,5.72e-09
"1101",2.16416416416417e-08,3.52941176470588e-09
"1102",2.21507297017741e-08,6.2043795620438e-09
"1103",2.32635470179927e-08,1.08898776418242e-08
"1104",2.15562565720294e-08,6.77142857142857e-09
"1105",2.17966413618588e-08,4.64968152866242e-09
"1106",1.94798977289196e-08,6.61746617466175e-09
"1107",2.16095222744159e-08,6.4e-09
"1108",5.48506777888396e-08,3.92528735632184e-08
"1109",6.72858608912475e-08,4.95510204081633e-08
"1110",3.13139311186186e-08,1.02539682539683e-08
"1111",3.02327630398565e-08,1.28846153846154e-08
"1112",2.06791475252407e-08,3.19148936170213e-09
"1113",2.69100862885814e-08,9.04477611940298e-09
"1114",2.13004192130484e-08,6.55198204936425e-09
"1115",9.03017666091508e-08,7.06521739130435e-08
"1116",8.79668863779034e-08,6.64804469273743e-08
"1117",8.46853129425676e-08,6.52996845425868e-08
"1118",2.16836904381803e-08,7.03606900156822e-09
"1119",3.11409837981694e-08,1.63435566316922e-08
"1120",2.17650568373473e-08,6.23245367770915e-09
"1121",8.90441693716543e-08,7.16049382716049e-08
"1122",2.73534742819479e-08,1.4778156996587e-08
"1123",2.35292217827425e-08,1.01340482573727e-08
"1124",2.31134715009479e-08,5.86309523809524e-09
"1125",2.15655209137935e-08,5.89531680440771e-09
"1126",2.25099652095229e-08,8.76889848812095e-09
"1127",2.39315376573118e-08,8.40688912809472e-09
"1128",2.63970672479708e-08,1.01436671053964e-08
"1130",1.8515351877185e-08,6.0140562248996e-09
"1131",1.87116836398642e-08,7.13744075829384e-09
"1132",2.12182083926876e-08,8.17292490118577e-09
"1133",1.95365937072503e-08,6.95967203737249e-09
"1136",4.00933430601323e-08,2.58589588058442e-08
"1137",2.6669515544647e-08,1.21765635583653e-08
"1138",5.76672903971517e-08,4.39697802197802e-08
"1139",5.26054439413947e-08,3.70863309352518e-08
"1140",5.89976944036199e-08,2.74184782608696e-08
"1141",4.50978236697396e-08,2.92910069417362e-08
"1142",8.01333833318067e-08,6.73933649289099e-08
"1143",3.23060620137034e-08,1.65808617795187e-08
"1144",7.37673611111111e-08,6.08823529411765e-08
"1145",3.4772743423361e-08,2.3572710951526e-08
"1146",5.36614756449826e-08,4.24037674037674e-08
"1147",3.20896768162393e-08,1.90348101265823e-08
"1148",3.28997383467869e-08,1.94786030496803e-08
"1149",4.40527065527066e-08,3.27091633466135e-08
"1151",4.538239294275e-08,3.1448275862069e-08
"1152",2.32541156838645e-08,8.11805555555556e-09
"1153",2.49944475434899e-08,1.95454545454545e-08
"1154",2.90319926665089e-08,1.61725067385445e-08
"1155",2.7276821038376e-08,1.09718309859155e-08
"1156",3.31140120981581e-08,1.8286783042394e-08
"1157",3.22918003164828e-08,1.74015151515152e-08
"1158",5.30716625980512e-08,3.85919540229885e-08
"1159",2.30415920415146e-08,9.84848484848485e-09
"1160",2.3806127270415e-08,9.54954954954955e-09
"1161",3.18878277143564e-08,1.6954802259887e-08
"1162",5.94869376495883e-08,4.21511017838405e-08
"1163",2.20223500139984e-08,4.63356973995272e-09
"1164",5.95325051207313e-08,2.77065217391304e-08
"1165",8.62520595865015e-08,7.2680412371134e-08
"1166",8.00633584051226e-08,6.80781758957655e-08
"1167",8.01630810360419e-08,6.2037037037037e-08
"1168",2.69359483362845e-08,1.1032967032967e-08
"1169",4.5576777556099e-08,3.16452780519908e-08
"1170",4.79375038918594e-08,3.42309468822171e-08
"1171",3.65458556666184e-08,2.38003220611916e-08
"1172",4.98049660873868e-08,3.33737819452105e-08
"1173",4.54263113985929e-08,3.19877675840979e-08
"1174",5.44286586891567e-08,3.57889009793254e-08
"1175",6.75209995991399e-08,5.18592964824121e-08
"1176",4.66225421536436e-08,2.79106438896189e-08
"1177",3.96791973582578e-08,2.53649635036496e-08
"1178",4.2433645953369e-08,3.06847133757962e-08
"1179",5.56563790408601e-08,2.27647058823529e-08
"1180",3.12525056893889e-08,1.59372026641294e-08
"1181",4.9267814250691e-08,3.73221757322176e-08
"1182",6.154675066313e-08,2.32344213649852e-08
"1183",6.34556703006534e-08,2.54186046511628e-08
"1184",5.99339548117389e-08,4.38960772232491e-08
"1185",6.08474323826257e-08,4.19811320754717e-08
"1186",6.18599018654787e-08,4.6070800351803e-08
"1187",7.45797147167447e-08,5.92338308457712e-08
"1188",5.70822607665278e-08,3.6401028277635e-08
"1189",4.69490104152583e-08,3.23055400111919e-08
"1190",4.53514904660168e-08,3.27793103448276e-08
"1191",5.5038714795159e-08,3.95939086294416e-08
"1192",4.9998715880181e-08,3.65981012658228e-08
"1193",6.25261560996024e-08,3.6954851104707e-08
"1194",7.90552008917262e-08,6.91566265060241e-08
"1195",5.71654475807054e-08,4.28924050632911e-08
"1196",6.31685445789677e-08,5.01100052383447e-08
"1197",3.51763145444715e-08,2.54213036565978e-08
"1198",7.17259867670545e-08,6.49570552147239e-08
"1199",6.33667646295116e-08,5.33243606998654e-08
"1200",6.42195316987403e-08,5.08510638297872e-08
"1201",5.75975658432638e-08,4.75896414342629e-08
"1202",5.93523929916626e-08,4.94186046511628e-08
"1203",4.3024902756638e-08,2.992e-08
"1204",6.77887597874017e-08,5.75454545454545e-08
"1205",3.76215201732613e-08,2.1280487804878e-08
"1206",6.77795523106954e-08,5.9749430523918e-08
"1207",6.10073141710802e-08,5.36846728151076e-08
"1208",4.97393232240685e-08,4.62068965517241e-08
"1210",5.07640826726659e-08,3.98757555406313e-08
"1211",4.65737465917581e-08,3.43764381040037e-08
"1212",4.78956501221928e-08,3.53967821107172e-08
"1213",4.76660248135177e-08,3.70508982035928e-08
"1214",5.25905877665982e-08,3.98146718146718e-08
"1215",5.44722675173924e-08,4.43874029335634e-08
"1216",5.89547526270729e-08,4.77951002227172e-08
"1217",5.94238356987746e-08,4.23741935483871e-08
"1218",5.00951705766091e-08,3.68938004402054e-08
"1219",4.9640855409808e-08,3.41062801932367e-08
"1220",4.70245131149387e-08,3.19610091743119e-08
"1222",4.09604519774012e-08,2.75e-08
"1223",4.65530059493763e-08,3.34680502457673e-08
"1224",5.25719126459119e-08,3.60702875399361e-08
"1225",4.48539919370913e-08,3.25548343777977e-08
"1226",4.47359166704422e-08,3.19705882352941e-08
"1227",4.7997070735956e-08,3.60436320754717e-08
"1228",5.78416853452876e-08,4.67325645249863e-08
"1229",3.86316080225788e-08,2.50985221674877e-08
"1230",6.70800277996139e-08,6.28971962616822e-08
"1231",5.97546486702748e-08,4.94504561850202e-08
"1232",6.91117195223971e-08,5.91344873501997e-08
"1233",5.17007838361126e-08,3.7676087931808e-08
"1234",4.79624535645625e-08,2.88135593220339e-08
"1235",6.68708279022001e-08,6.28367670364501e-08
"1237",9.03878967446822e-08,8.51166180758018e-08
"1238",6.83673762266815e-08,4.84342379958246e-08
"1239",4.58841336316847e-08,3.38674033149171e-08
"1240",7.38257303112208e-08,6.81451612903226e-08
"1241",6.43058549872875e-08,5.16030534351145e-08
"1242",1.15802228219948e-07,1.01254180602007e-07
"1243",9.32037601626016e-08,8.90577507598784e-08
"1244",6.45478182891493e-08,5.01661819692563e-08
"1245",3.00055028121132e-08,1.57351485148515e-08
"1246",3.62615262473216e-08,2.07863636363636e-08
"1247",2.79013613202525e-08,1.17806041335453e-08
"1248",3.16531097505135e-08,1.48268625393494e-08
"1249",3.87604973157234e-08,2.27268041237113e-08
"1250",6.92187819333742e-08,5.59767779390421e-08
"1251",8.74467337594633e-08,7.13598901098901e-08
"1252",3.01746288788439e-08,1.5405863373645e-08
"1253",6.14039710550322e-08,5.0091743119266e-08
"1254",4.28902683214567e-08,2.87623762376238e-08
"1255",3.94304367728178e-08,2.74494283201407e-08
"1256",4.29898449690664e-08,2.73308067135896e-08
"1257",3.00293802028196e-08,1.03170409511229e-08
"1258",3.08598035696541e-08,7.76349614395887e-09
"1259",6.78702054834976e-08,5.41221374045802e-08
"1260",5.40184001205507e-08,3.65486725663717e-08
"1261",4.47537840020015e-08,3.0906650348408e-08
"1262",6.81605274595635e-08,6.31719532554257e-08
"1263",6.7583877411505e-08,5.8961038961039e-08
"1264",2.12106798579402e-08,5.08474576271186e-09
"1265",2.78805343704959e-08,1.36815415821501e-08
"1266",3.88939518904671e-08,2.27071262170719e-08
"1267",5.10523119308389e-08,3.93150684931507e-08
"1268",4.19255604288499e-08,2.55284552845528e-08
"1269",3.75877429448858e-08,1.8757155438133e-08
"1270",2.33206615543627e-08,9.11254019292604e-09
"1271",2.3397174390165e-08,7.86811779769526e-09
"1272",2.66831112955229e-08,1.2729059199214e-08
"1273",2.31168014783847e-08,9.85976267529666e-09
"1274",2.30080341868201e-08,7.94685990338164e-09
"1275",3.18301233378112e-08,1.592e-08
"1276",2.59877664480676e-08,1.30135135135135e-08
"1278",2.61341455736053e-08,1.24657534246575e-08
"1279",2.28171640193289e-08,1.09795918367347e-08
"1280",3.20725803452115e-08,1.83310344827586e-08
"1281",2.29191450551193e-08,7.33333333333333e-09
"1282",2.44244672754947e-08,6.54728595411304e-09
"1283",3.62321875947469e-08,2.53086419753086e-08
"1284",3.36971555163888e-08,2.08836524300442e-08
"1285",4.03322751428873e-08,3.14926707186271e-08
"1286",3.23449969636547e-08,2.47448275862069e-08
"1287",4.69111088728855e-08,1.67647058823529e-08
"1288",3.05035942101475e-08,2.15263157894737e-08
"1289",2.78885613310897e-08,1.68090062111801e-08
"1290",3.58968497793383e-08,2.12727272727273e-08
"1291",3.03740038193464e-08,1.43366740275183e-08
"1293",2.99097884632562e-08,1.76551724137931e-08
"1294",2.59808199764852e-08,1.15848214285714e-08
"1295",4.16409344636e-08,2.33141025641026e-08
"1296",3.62488794460772e-08,2.23005464480874e-08
"1297",2.98484848484848e-08,1.20225170888621e-08
"1298",3.26070423606358e-08,1.4904347826087e-08
"1299",4.6027540419962e-08,3.18712871287129e-08
"1300",3.95057604048218e-08,2.69247311827957e-08
"1301",4.23632028572336e-08,2.23655172413793e-08
"1303",3.80038095298447e-08,2.76733333333333e-08
"1304",3.7953470940295e-08,2.2746250193289e-08
"1305",2.91170469300686e-08,1.67272727272727e-08
"1306",2.79456971084811e-08,1.60044395116537e-08
"1307",2.74776126179187e-08,2.303e-08
"1308",4.18006582281949e-08,3.29290322580645e-08
"1309",3.44677272669659e-08,1.81142857142857e-08
"1310",3.33012691481895e-08,2.06797853309481e-08
"1311",4.04689972104255e-08,2.99203539823009e-08
"1312",4.62189220883984e-08,3.22727272727273e-08
"1313",3.36789490154005e-08,2.68188105117566e-08
"1314",4.50732508759379e-08,2.66690493209435e-08
"1315",2.87868496658547e-08,1.59758472925594e-08
"1316",5.02600202942669e-08,2.34065636018443e-08
"1317",4.02590945939099e-08,2.30405405405405e-08
"1319",4.38387874175545e-08,2.50900900900901e-08
"1320",3.84365617952656e-08,9.69543147208122e-09
"1321",3.29394716386816e-08,2.20555555555556e-08
"1322",3.63840196624004e-08,2.25497287522604e-08
"1323",3.33132799542258e-08,2.55779569892473e-08
"1324",3.25534515974411e-08,2.27857142857143e-08
"1325",4.34850886539787e-08,2.99982532751092e-08
"1326",5.44227390398221e-08,1.66310160427807e-08
"1327",5.92680577178887e-08,3.79807692307692e-08
"1328",3.91193891206507e-08,2.79303797468354e-08
"1329",4.67759262882527e-08,3.27358490566038e-08
"1330",4.30871505569603e-08,3.02828947368421e-08
"1331",5.31194245872233e-08,3.44099616858238e-08
"1332",4.51066021062127e-08,3.1306742640076e-08
"1333",3.9360431341025e-08,2.58611111111111e-08
"1334",4.67940802164958e-08,3.66470588235294e-08
"1335",4.41853348687975e-08,3.06582278481013e-08
"1336",3.93662619173505e-08,3.075e-08
"1337",6.38950880103848e-08,4.084e-08
"1338",3.98523476165912e-08,2.48327272727273e-08
"1339",5.44108147134823e-08,3.55714285714286e-08
"1340",4.93911661081035e-08,3.74821973550356e-08
"1341",5.54820620864435e-08,4.72100456621005e-08
"1343",4.38441388027383e-08,2.640625e-08
"1344",4.44487026947106e-08,2.86578947368421e-08
"1345",4.30348754362449e-08,3.02746478873239e-08
"1346",5.73491177561058e-08,4.8535e-08
"1347",3.84804321794035e-08,2.42456140350877e-08
"1348",5.67187987706788e-08,4.73922261484099e-08
"1349",4.65304246149631e-08,3.85923423423423e-08
"1351",3.56780010860652e-08,2.14733542319749e-08
"1352",6.983355668446e-08,5.81232876712329e-08
"1353",5.9631581883088e-08,5.07472826086957e-08
"1354",5.5127642887639e-08,4.52631578947368e-08
"1355",6.49480513366505e-08,5.11229946524064e-08
"1356",4.12321071424832e-08,2.82824427480916e-08
"1357",6.76777402361621e-08,5.83815028901734e-08
"1358",7.14893914014517e-08,5.76072874493927e-08
"1359",5.13509323411171e-08,3.96200607902736e-08
"1360",5.98025531083554e-08,4.39071038251366e-08
"1361",8.23825088125935e-08,6.76875e-08
"1362",9.78085081855207e-08,8.73170731707317e-08
"1363",3.76262653697306e-08,1.28125e-08
"1364",7.46108197801084e-08,6.91710902409147e-08
"1365",6.43740487062405e-08,5.59410848321767e-08
"1366",7.12521821799825e-08,6.0214802708382e-08
"1367",8.31795311354867e-08,7.83484162895928e-08
"1368",8.3069164224012e-08,6.27601809954751e-08
"1369",5.64255376028134e-08,4.27250996015936e-08
"1370",5.50340667277907e-08,4.33705357142857e-08
"1371",7.17818174246211e-08,6.65099715099715e-08
"1372",7.99556767574271e-08,6.66805845511482e-08
"1373",8.82094846152613e-08,2.00712589073634e-08
"1374",5.92184686633457e-08,4.01553544494721e-08
"1375",6.9370620139423e-08,4.76666666666667e-08
"1376",6.57125742502095e-08,4.67152658662093e-08
"1377",7.65797694939315e-08,5.24212765957447e-08
"1378",7.76905579945282e-08,4.8023598820059e-08
"1379",5.72833795074346e-08,4.12093023255814e-08
"1381",4.4252495117275e-08,2.92779783393502e-08
"1382",7.72098919801326e-08,5.5890625e-08
"1383",3.66620735525957e-08,2.52604166666667e-08
"1385",8.41212955861094e-08,1.71818181818182e-08
"1386",4.03069034652795e-08,2.49645130606571e-08
"1387",6.03168331480468e-08,3.98838970217062e-08
"1388",6.33241387663865e-08,2.46498422712934e-08
"1389",3.75936273331731e-08,2.4855613238157e-08
"1390",3.91160825085505e-08,2.37883227640499e-08
"1391",3.47189375425745e-08,2.41362821279139e-08
"1392",4.52275154678657e-08,3.08016304347826e-08
"1393",3.04825205217652e-08,1.365e-08
"1394",3.95015294578453e-08,3e-08
"1395",5.07228623793676e-08,3.88472622478386e-08
"1396",7.30975053204319e-08,5.67862068965517e-08
"1397",4.49283554130128e-08,2.98128186453023e-08
"1398",3.25989892080863e-08,1.53357675821559e-08
"1401",4.96727066470444e-08,3.17222222222222e-08
"1402",4.40761147515791e-08,3.11595580373054e-08
"1403",4.83674826156616e-08,3.62666666666667e-08
"1404",4.43690980313977e-08,3.38213166144201e-08
"1405",4.00829369688255e-08,2.54583333333333e-08
"1406",4.18413896513164e-08,2.92414076406956e-08
"1407",4.43533273807722e-08,3.35286486486486e-08
"1408",4.94927172580332e-08,3.83574244415243e-08
"1409",4.78107978107978e-08,3.56855895196507e-08
"1410",5.46612798129106e-08,4.24009216589862e-08
"1411",6.84198217909691e-08,2.37647058823529e-08
"1412",4.84382389273447e-08,3.53441802252816e-08
"1413",5.1307086507949e-08,3.78387096774194e-08
"1414",5.46917637636627e-08,4.09859154929577e-08
"1415",4.80564713886272e-08,3.48613445378151e-08
"1416",5.00350053723348e-08,3.69171974522293e-08
"1417",3.58859664817796e-08,1.8856e-08
"1418",4.48811412499181e-08,3.04321608040201e-08
"1419",6.22448496553814e-08,5.1442521631644e-08
"1420",9.00998117328617e-08,7.43859649122807e-08
"1421",8.84212633623153e-08,7.53846153846154e-08
"1422",9.00984223333068e-08,8.33333333333333e-08
"1423",8.71759657647164e-08,7.67307692307692e-08
"1424",4.92189353122565e-08,2.8021978021978e-08
"1425",5.79184399250885e-08,4.34103260869565e-08
"1426",4.92348610017576e-08,3.63450292397661e-08
"1427",4.58261860125034e-08,3.0125748502994e-08
"1428",3.86067715926275e-08,2.09941520467836e-08
"1429",6.99283282977941e-08,5.55106382978723e-08
"1430",6.23657257857765e-08,4.64805194805195e-08
"1431",4.54432668853562e-08,2.80529531568228e-08
"1432",5.5698546979858e-08,2.38418777022854e-08
"1433",5.13812127460591e-08,3.20762463343109e-08
"1434",4.9365832416575e-08,3.11599099099099e-08
"1435",4.35969041356599e-08,3.18400481058328e-08
"1436",4.24280117575091e-08,3.13259668508287e-08
"1437",4.03393546264873e-08,2.53874441817704e-08
"1438",4.17956585287032e-08,2.81219512195122e-08
"1439",4.4973601327981e-08,3.17948717948718e-08
"1440",4.47450045598704e-08,4.00993377483444e-08
"1441",5.21750766270412e-08,3.41947769314472e-08
"1442",4.63787163388878e-08,3.35302197802198e-08
"1443",4.76272806124683e-08,3.57833333333333e-08
"1444",4.53394329147479e-08,3.32374100719424e-08
"1445",4.19378743429898e-08,2.90229357798165e-08
"1446",4.07333828253809e-08,2.57923008057296e-08
"1447",7.42967530081749e-08,5.30645161290323e-08
"1448",3.87604208225281e-08,2.64360874736938e-08
"1449",4.08464836104337e-08,2.66635211647344e-08
"1450",3.81186102468794e-08,2.57141180612604e-08
"1451",4.04846092566473e-08,3.11459968602826e-08
"1452",2.99777129243197e-08,2.09247311827957e-08
"1453",4.14343814300412e-08,3.20077972709552e-08
"1454",4.13599735223237e-08,2.64242424242424e-08
"1455",6.24415715067087e-08,4.56842105263158e-08
"1456",4.46407878407273e-08,2.83099191145168e-08
"1457",3.79280468271057e-08,2.54080184961379e-08
"1458",4.2972944889235e-08,2.9728813559322e-08
"1459",3.99531446639001e-08,2.92948173322005e-08
"1460",3.58242364145855e-08,2.51032448377581e-08
"1461",5.89579942219469e-08,4.59747817652764e-08
"1462",4.07118718427876e-08,2.82500536135535e-08
"1463",3.18848225216455e-08,1.85901386748844e-08
"1464",5.11217760647968e-08,4.04238921001927e-08
"1465",4.4403947550649e-08,2.95194922937443e-08
"1466",3.46790423257508e-08,2.0672268907563e-08
"1467",3.57988822398988e-08,1.81909547738693e-08
"1468",3.60951051968816e-08,2.60661345496009e-08
"1469",5.11678553593157e-08,3.90853658536585e-08
"1470",3.25646184316084e-08,1.74257425742574e-08
"1471",3.62478819864447e-08,2.30204081632653e-08
"1472",4.87326414582409e-08,3.36372180451128e-08
"1473",3.75839390792662e-08,4e-09
"1474",4.04977532817866e-08,1.99186991869919e-08
"1475",4.62089664338744e-08,2.9525e-08
"1476",4.25331887635699e-08,2.83333333333333e-08
"1477",4.46775830440095e-08,2.92268041237113e-08
"1478",6.78102489042186e-08,5.81614178248119e-08
"1479",4.97039005900993e-08,3.53660754888586e-08
"1480",9.67096742869528e-08,7.42216687422167e-08
"1481",8.18733145504543e-08,7.34277620396601e-08
"1482",7.93181981413507e-08,5.80844155844156e-08
"1483",8.06203960074518e-08,8.38813438170121e-08
"1484",6.13804796674597e-08,4.25128205128205e-08
"1485",1.08635011049569e-07,9.30891089108911e-08
"1486",9.63297802610946e-08,8.99641719745223e-08
"1487",9.65661746431178e-08,8.24309392265193e-08
"1488",9.99875660452919e-08,1.00230607966457e-07
"1489",8.43200729086202e-08,6.06853582554517e-08
"1490",8.97692213019605e-08,6.38174273858921e-08
"1491",1.08625147569009e-07,1.01333333333333e-07
"1492",1.08978100840921e-07,7.60824742268041e-08
"1493",1.01261552500777e-07,9.45664739884393e-08
"1494",7.88184536149524e-08,4.74640575079872e-08
"1496",9.4829530806909e-08,8.2875e-08
"1497",8.64592139476499e-08,7.21739130434783e-08
"1498",8.64757737189244e-08,8.19229241160111e-08
"1499",7.72843316567596e-08,7.29576107899807e-08
"1500",8.74313063590127e-08,7.78156748911466e-08
"1501",7.68559684855854e-08,7.17985394865618e-08
"1502",7.59155046320439e-08,6.7377012015416e-08
"1503",7.02514586504312e-08,5.77368296716277e-08
"1504",7.04843314492437e-08,6.06181818181818e-08
"1505",6.86472903106679e-08,5.12446958981612e-08
"1506",6.06243658041603e-08,5.37216828478964e-08
"1507",6.88625697615424e-08,5.17958412098299e-08
"1508",7.61253365848701e-08,6.49464459591042e-08
"1509",6.11301369863014e-08,4.98449211682605e-08
"1510",3.64576542807475e-08,2.44965786901271e-08
"1511",4.54227915901051e-08,3.32368972746331e-08
"1512",3.53290173834465e-08,2.37030411449016e-08
"1513",8.32743464250562e-08,6.95047619047619e-08
"1514",8.51487189244038e-08,7.25581395348837e-08
"1515",4.19286313062034e-08,2.96648648648649e-08
"1516",3.48568237026456e-08,2.19016472868217e-08
"1517",2.6242951020151e-08,8.57391304347826e-09
"1518",2.69026722556981e-08,1.07046979865772e-08
"1519",2.77729410006591e-08,7.40740740740741e-09
"1520",2.64278894653409e-08,1.31040268456376e-08
"1521",2.60752487827037e-08,9.91111111111111e-09
"1522",2.62198506408316e-08,8.67088607594937e-09
"1523",2.66622360785755e-08,1.89130434782609e-08
"1524",3.49069910270023e-08,1.91244239631336e-08
"1525",7.42158358000626e-08,5.61514587212911e-08
"1526",4.88460677533699e-08,3.86175115207373e-08
"1527",7.36903855910705e-08,6.51315789473684e-08
"1528",5.93024437331707e-08,4.75742215785663e-08
"1529",3.48836047729277e-08,2.58539148712559e-08
"1530",4.21259117303103e-08,4.88888888888889e-08
"1531",4.14381610059942e-08,3.37121212121212e-08
"1532",3.58395738999187e-08,2.45589298626175e-08
"1533",3.80541017718646e-08,2.60125e-08
"1534",3.71234919880679e-08,2.68037761294673e-08
"1535",5.5501447508569e-08,4.35986881335719e-08
"1536",4.44592454120532e-08,3.67757327880027e-08
"1537",4.28985139236527e-08,3.21759409914307e-08
"1538",3.93747857144881e-08,2.69346871569704e-08
"1539",3.99012418694787e-08,2.89674112046869e-08
"1540",3.26811473127263e-08,1.86044114615543e-08
"1541",3.93803440185907e-08,2.31909650924025e-08
"1542",3.46181871661686e-08,2.1513249651325e-08
"1543",3.04926181942311e-08,1.69712298450838e-08
"1544",3.58065096110183e-08,2.20280979827089e-08
"1545",3.6366396549197e-08,2.54473475851148e-08
"1546",3.97727913290132e-08,2.87052251068025e-08
"1547",3.87667161327738e-08,2.41884402216944e-08
"1548",3.66025250988743e-08,2.66976489885183e-08
"1549",3.09517849901815e-08,2.20972466315173e-08
"1550",2.94295831989589e-08,1.6956261234272e-08
"1551",3.21957974257646e-08,1.75112107623318e-08
"1552",3.77394378804153e-08,2.8323927765237e-08
"1553",4.06474626475738e-08,2.78507462686567e-08
"1555",3.87229257245701e-08,2.71189773844641e-08
"1556",5.15352988672336e-08,4.28571428571429e-08
"1557",4.34796843891152e-08,2.80040526849037e-08
"1558",3.28863223047297e-08,1.76219816499674e-08
"1559",3.41308117245226e-08,1.9005424954792e-08
"1560",3.52973368971302e-08,1.8990435706695e-08
"1561",3.41493580120226e-08,1.67555555555556e-08
"1562",3.71918394122693e-08,2.10544217687075e-08
"1563",3.22571002249977e-08,1.46478873239437e-08
"1564",4.04536316228227e-08,2.59503386004515e-08
"1565",3.77800945727593e-08,2.8271133729149e-08
"1566",3.31556493075545e-08,1.90259101344703e-08
"1567",3.61649256593379e-08,2.3081550802139e-08
"1568",2.96267247983259e-08,1.673311635476e-08
"1569",3.11406721585769e-08,1.56598639455782e-08
"1570",3.24646326654523e-08,1.96572104018913e-08
"1571",2.9163358870802e-08,1.39093782929399e-08
"1572",3.21837186151198e-08,1.92818863879957e-08
"1573",2.90844044482422e-08,1.453125e-08
"1574",3.05072040220873e-08,1.33009708737864e-08
"1575",3.05472472907582e-08,1.55676209279368e-08
"1579",2.84666426792687e-08,1.66084788029925e-08
"1583",3.87719303207898e-08,2.66964285714286e-08
"1584",4.56306414250339e-08,3.47384245339747e-08
"1585",3.89519409147623e-08,2.43412797992472e-08


==> TIKZ_FIGURES/SAAR_RMED_summary_Tikz.csv <==
"","SAAR","RMED"
"1",3.25309042660366e-08,3.61111111111111e-07
"2",3.58444025846922e-08,4.05092592592593e-07
"3",3.9831589579814e-08,4.16666666666667e-07
"4",5.13952892985152e-08,5.90277777777778e-07
"5",6.13541155336159e-08,5.54976851851852e-07
"6",6.32120686564828e-08,6.11111111111111e-07
"7",7.48933335458692e-08,7.24537037037037e-07
"8",5.11758411729808e-08,4.71064814814815e-07
"9",7.91720647259056e-08,7.27430555555556e-07
"10",5.78004568286135e-08,5.56134259259259e-07
"11",4.62612953629381e-08,5.27199074074074e-07
"12",5.41065621196704e-08,5.18518518518518e-07
"13",7.25784664188447e-08,7.27430555555556e-07
"14",7.35687208398134e-08,7.1875e-07
"15",5.73560419767467e-08,5.55555555555556e-07
"16",2.75933646924667e-08,3.73263888888889e-07
"17",3.3920907102472e-08,3.49537037037037e-07
"18",6.93237819438094e-08,6.05902777777778e-07
"19",7.17243784880771e-08,6.09953703703704e-07
"20",6.92654602852472e-08,6.78819444444444e-07
"21",7.49865024628523e-08,7.30324074074074e-07
"22",7.66606082353064e-08,7.55208333333333e-07
"23",7.40678734683333e-08,6.82291666666667e-07
"24",5.8871359135392e-08,5.42824074074074e-07
"25",6.96988347863199e-08,5.74074074074074e-07
"26",5.10338048984104e-08,6.24421296296296e-07
"27",6.09114578089235e-08,5.7349537037037e-07
"28",4.50506127578229e-08,5.25462962962963e-07
"29",7.31200396825397e-08,7.1875e-07
"30",5.65818974433858e-08,5.54398148148148e-07
"31",3.80044459644323e-08,3.71527777777778e-07
"32",2.54042998477929e-08,3.19444444444444e-07
"33",3.96924709128812e-08,4.62384259259259e-07
"34",3.46862838718951e-08,4.36342592592593e-07
"35",2.77269630601534e-08,4.50231481481481e-07
"36",3.27227916141971e-08,4.20717592592593e-07
"37",2.91180479588825e-08,4.47916666666667e-07
"38",3.27204902744471e-08,5.40509259259259e-07
"39",2.78201906861817e-08,5.02893518518518e-07
"40",3.5996672276464e-08,4.91898148148148e-07
"41",2.82984954694918e-08,4.75115740740741e-07
"42",2.74888228420464e-08,5.07523148148148e-07
"43",2.94829294314891e-08,6.74768518518518e-07
"45",3.66900158598293e-08,3.59953703703704e-07
"46",4.35162036080463e-08,4.31712962962963e-07
"47",4.27968660968661e-08,4.71064814814815e-07
"48",3.60285307336541e-08,4.34606481481481e-07
"49",4.22705521960656e-08,4.17824074074074e-07
"50",3.67878105521289e-08,3.75e-07
"51",4.76782600689054e-08,4.80902777777778e-07
"52",4.76947715663466e-08,4.83796296296296e-07
"53",3.30811250662403e-08,3.87152777777778e-07
"54",3.94602539944068e-08,3.96990740740741e-07
"55",3.24303034596493e-08,4.38657407407407e-07
"56",4.37157353955633e-08,4.76851851851852e-07
"57",3.51385014996559e-08,5.12152777777778e-07
"58",3.03767958349809e-08,3.66319444444444e-07
"59",2.79068130630631e-08,3.46064814814815e-07
"60",4.32592828798186e-08,5.6712962962963e-07
"61",4.30276725589226e-08,5.00578703703704e-07
"62",3.23792297020431e-08,4.69907407407407e-07
"63",3.01210974376413e-08,4.27083333333333e-07
"64",2.92340595106e-08,4.70486111111111e-07
"65",3.15266190030846e-08,4.87847222222222e-07
"66",3.4629658985661e-08,4.62384259259259e-07
"67",2.83788217687369e-08,5.01157407407407e-07
"68",2.54102737031417e-08,3.35648148148148e-07
"69",3.02588931747563e-08,5.23148148148148e-07
"70",2.85338218376002e-08,4.23611111111111e-07
"71",3.33523592085236e-08,5.39351851851852e-07
"72",2.67025743280485e-08,3.69212962962963e-07
"73",2.73384297702209e-08,3.81944444444444e-07
"74",2.86219609406138e-08,3.84259259259259e-07
"75",2.95737322612747e-08,3.92361111111111e-07
"76",3.1575458763495e-08,4.03935185185185e-07
"77",2.9088787674314e-08,4.28819444444444e-07
"78",3.04363537384318e-08,4.09722222222222e-07
"79",3.46542214390515e-08,4.42708333333333e-07
"80",3.69351346289517e-08,4.36342592592593e-07
"81",3.65209888143478e-08,4.46180555555556e-07
"82",4.13205031397024e-08,4.50231481481481e-07
"83",3.70339056848655e-08,5.19675925925926e-07
"84",4.81228598678987e-08,6.41203703703704e-07
"85",3.33320387846778e-08,4.34027777777778e-07
"86",4.46777028249464e-08,4.4849537037037e-07
"87",3.84721645441123e-08,5.6712962962963e-07
"88",4.14809833609968e-08,6.10532407407407e-07
"89",2.93858805058898e-08,4.6412037037037e-07
"90",3.04494019196043e-08,4.4212962962963e-07
"91",3.783489245259e-08,5.15625e-07
"92",4.11543652878797e-08,5.20833333333333e-07
"93",2.63599923354596e-08,3.99305555555556e-07
"94",3.67160169915043e-08,5.35300925925926e-07
"95",3.68449959581736e-08,5.06944444444444e-07
"96",3.94431806308465e-08,5.59027777777778e-07
"97",2.52464545518134e-08,3.92361111111111e-07
"98",4.6749751145669e-08,5.86805555555556e-07
"99",2.77297120280578e-08,4.1087962962963e-07
"100",2.6529500583181e-08,3.99305555555556e-07
"101",2.62566569151005e-08,3.94097222222222e-07
"102",2.46229828548252e-08,4.12037037037037e-07
"103",2.30809602044542e-08,4.27083333333333e-07
"104",2.61061507936508e-08,4.3287037037037e-07
"105",3.33238496583999e-08,4.53703703703704e-07
"106",2.4586108842666e-08,4.1087962962963e-07
"107",4.51691133701269e-08,5.17361111111111e-07
"108",3.83828841775433e-08,4.24189814814815e-07
"109",5.34467376086141e-08,4.9537037037037e-07
"110",3.46389429407106e-08,4.35185185185185e-07
"111",3.62028565425135e-08,4.13194444444444e-07
"112",4.71803412945947e-08,4.51967592592593e-07
"113",6.48206526038012e-08,6.2037037037037e-07
"114",2.68917668008515e-08,4.07407407407407e-07
"115",3.65444397051498e-08,4.27083333333333e-07
"116",6.6543241564631e-08,6.53935185185185e-07
"117",5.09926127606068e-08,4.83796296296296e-07
"118",4.57417607842948e-08,5.40509259259259e-07
"119",3.95558121383642e-08,4.23611111111111e-07
"120",5.73701937092808e-08,6.21527777777778e-07
"121",7.38429670881758e-08,6.54513888888889e-07
"122",4.247570470836e-08,4.55439814814815e-07
"123",7.625e-08,6.71875e-07
"124",3.0626142589163e-08,3.83101851851852e-07
"125",4.69966798776248e-08,5.54398148148148e-07
"126",8.86674947820282e-08,7.84722222222222e-07
"127",3.87200935067649e-08,4.27083333333333e-07
"128",3.34271335648669e-08,4.13194444444444e-07
"129",3.31252654331552e-08,4.09722222222222e-07
"130",2.90263508371385e-08,3.47222222222222e-07
"131",2.80543965635888e-08,4.10300925925926e-07
"132",3.37500905994057e-08,4.07407407407407e-07
"133",4.69457682687758e-08,4.83796296296296e-07
"134",6.19990444406412e-08,6.23842592592593e-07
"135",7.22600167341738e-08,7.96875e-07
"136",4.42165950965708e-08,4.73958333333333e-07
"137",7.85799347034896e-08,7.72569444444444e-07
"139",4.9613579540639e-08,5.38194444444444e-07
"140",5.3650284900285e-08,6.18055555555556e-07
"141",6.57867982995453e-08,7.08912037037037e-07
"142",4.82275028234914e-08,5.02314814814815e-07
"143",4.45695793583531e-08,5.3587962962963e-07
"144",5.23360192253322e-08,5.18518518518518e-07
"145",3.09630436536755e-08,4.02777777777778e-07
"146",3.91338961791922e-08,4.36342592592593e-07
"147",2.95818207683605e-08,3.94675925925926e-07
"148",3.32457609363251e-08,3.96990740740741e-07
"149",4.12721319704299e-08,5.03472222222222e-07
"150",4.10042084641499e-08,4.34027777777778e-07
"151",4.28431904126348e-08,5.30092592592593e-07
"152",2.97591314214716e-08,4.29398148148148e-07
"153",3.46223313712497e-08,4.4849537037037e-07
"154",4.64632330913118e-08,4.88425925925926e-07
"155",4.37450411185093e-08,4.90740740740741e-07
"156",6.56405788245367e-08,5.99537037037037e-07
"157",4.56442751328982e-08,4.56018518518519e-07
"158",5.79745072836332e-08,6.17476851851852e-07
"159",7.55112311161436e-08,6.68981481481481e-07
"160",5.51045957061578e-08,5.02314814814815e-07
"161",6.17191549756478e-08,5.46296296296296e-07
"162",3.2577698499274e-08,3.78472222222222e-07
"163",4.82330413641419e-08,5.18518518518518e-07
"164",7.13107520293227e-08,5.9837962962963e-07
"165",7.42689558141303e-08,7.23958333333333e-07
"166",8.77903485200114e-08,7.59259259259259e-07
"167",7.62636842143396e-08,7.60416666666667e-07
"168",8.82618538868539e-08,8.15972222222222e-07
"169",7.16993084607687e-08,6.95601851851852e-07
"170",7.57993330628299e-08,7.30902777777778e-07
"171",7.36783813384707e-08,7.04282407407407e-07
"172",8.74229452054794e-08,9.24189814814815e-07
"173",3.00264624476361e-08,3.75e-07
"174",3.42285406984522e-08,4.08564814814815e-07
"175",3.16908622125256e-08,3.33912037037037e-07
"176",3.19199912145718e-08,4.05092592592593e-07
"177",3.28010096588834e-08,3.84259259259259e-07
"178",2.88915706425828e-08,4.12615740740741e-07
"179",2.81245925817281e-08,4.20138888888889e-07
"180",2.72167472074012e-08,4.05092592592593e-07
"181",3.2893336156242e-08,3.84837962962963e-07
"182",2.54955010650806e-08,4.15509259259259e-07
"183",3.06752257267671e-08,4.40972222222222e-07
"184",3.2017698279667e-08,4.28819444444444e-07
"185",2.95319687358333e-08,4.16666666666667e-07
"186",2.70627162711993e-08,4.22453703703704e-07
"187",3.64415471131266e-08,4.1724537037037e-07
"188",2.9239230162405e-08,4.28240740740741e-07
"189",2.33160057937514e-08,4.22453703703704e-07
"190",1.99491739308598e-08,3.80787037037037e-07
"191",2.37998806062604e-08,4.03935185185185e-07
"192",1.90728328735579e-08,3.46064814814815e-07
"193",2.45430668958013e-08,4.12037037037037e-07
"194",2.39281906047622e-08,4.68171296296296e-07
"195",2.5491132745504e-08,4.50810185185185e-07
"196",5.32910781066955e-08,5.90856481481481e-07
"197",3.09433996800938e-08,5.92592592592593e-07
"198",3.80631842069075e-08,4.12037037037037e-07
"199",4.18085118848041e-08,4.65277777777778e-07
"200",3.89937461919235e-08,4.40972222222222e-07
"201",4.4126312321764e-08,4.97685185185185e-07
"202",3.14983326238116e-08,3.86574074074074e-07
"203",3.18251192449076e-08,3.57060185185185e-07
"204",3.3385343908191e-08,3.64583333333333e-07
"205",4.46902007730378e-08,5.12731481481481e-07
"206",4.00671712159273e-08,4.58333333333333e-07
"207",3.06760568409025e-08,4.14351851851852e-07
"208",5.23980540975462e-08,5.92592592592593e-07
"209",2.71448177035414e-08,3.91782407407407e-07
"210",2.39904436009508e-08,4.07407407407407e-07
"211",6.0590617406864e-08,6.62037037037037e-07
"212",3.15080023182891e-08,3.72106481481481e-07
"213",4.54372322180427e-08,5.32986111111111e-07
"214",5.02618119824647e-08,5.78125e-07
"215",3.39143328073932e-08,3.58796296296296e-07
"216",2.64432255411637e-08,4.16666666666667e-07
"217",2.16911598717775e-08,3.68634259259259e-07
"218",2.99135269072304e-08,3.95833333333333e-07
"219",3.16824871822451e-08,4.23032407407407e-07
"220",5.43739821865589e-08,6.21527777777778e-07
"221",2.51681401350516e-08,3.92361111111111e-07
"222",4.8074084254678e-08,7.43055555555556e-07
"224",5.47324270897515e-08,6.40046296296296e-07
"225",2.64074491881677e-08,3.81944444444444e-07
"226",2.8875995482838e-08,4.49074074074074e-07
"227",5.2534790585749e-08,6.07060185185185e-07
"229",3.13401242739912e-08,3.77314814814815e-07
"230",3.40676535580429e-08,4.61805555555556e-07
"231",2.37774495268022e-08,3.76157407407407e-07
"232",2.26535295979741e-08,3.69791666666667e-07
"233",2.54255815008683e-08,3.81365740740741e-07
"234",2.90871608690758e-08,3.66898148148148e-07
"235",2.97804749193638e-08,4.28240740740741e-07
"236",3.32742213315587e-08,3.73842592592593e-07
"237",3.12700891819405e-08,4.30555555555556e-07
"238",3.43880607472162e-08,3.87731481481481e-07
"239",3.72717187233316e-08,4.3287037037037e-07
"240",3.89063259873557e-08,4.35185185185185e-07
"241",4.36405038184552e-08,4.83217592592593e-07
"242",2.79373528325089e-08,4.23032407407407e-07
"243",3.11772961048213e-08,3.65740740740741e-07
"244",4.86076961550748e-08,5.17361111111111e-07
"245",2.91468326388256e-08,3.06712962962963e-07
"246",4.08520589057734e-08,4.78587962962963e-07
"247",3.11911543791721e-08,4.29398148148148e-07
"248",3.38967305637543e-08,4.1087962962963e-07
"249",3.91768896815103e-08,4.83796296296296e-07
"250",3.14146296867679e-08,3.76736111111111e-07
"251",2.20192628086721e-08,4.20138888888889e-07
"252",2.27914901567558e-08,4.18981481481482e-07
"253",2.21742440151197e-08,4.03935185185185e-07
"254",4.53718983009412e-08,4.87847222222222e-07
"255",3.39226452855044e-08,5.06944444444444e-07
"256",3.06326669628688e-08,3.59953703703704e-07
"257",2.32078920197176e-08,3.25231481481482e-07
"258",4.18504763542769e-08,5.17939814814815e-07
"259",2.96236350676004e-08,3.81944444444444e-07
"260",2.40126122346633e-08,3.65162037037037e-07
"261",3.63160953743825e-08,4.60069444444444e-07
"262",2.5132706389227e-08,4.30555555555556e-07
"263",3.42890466679712e-08,4.09143518518519e-07
"264",2.84278963154031e-08,3.4837962962963e-07
"265",5.2324810329023e-08,6.03009259259259e-07
"266",3.61619455701903e-08,3.94097222222222e-07
"267",4.947681132215e-08,5.13888888888889e-07
"268",6.05301406623145e-08,6.31944444444444e-07
"269",2.09267660965095e-08,3.32175925925926e-07
"270",2.32594410789566e-08,3.61111111111111e-07
"271",3.66374710634311e-08,4.67592592592593e-07
"272",2.33980602223845e-08,3.50115740740741e-07
"273",4.21855404789144e-08,4.6875e-07
"274",3.10838693570653e-08,3.42592592592593e-07
"275",4.68809761730637e-08,5.38773148148148e-07
"276",5.02066602259902e-08,5.59027777777778e-07
"277",4.8997705689499e-08,5.54398148148148e-07
"278",2.68365483011022e-08,4.35763888888889e-07
"279",2.12428223450267e-08,3.40277777777778e-07
"280",2.15804169282277e-08,3.46064814814815e-07
"281",3.7104147635303e-08,4.0625e-07
"282",5.76763975889375e-08,5.9375e-07
"283",2.38970588235294e-08,5.55555555555556e-07
"287",2.37228954236909e-08,3.54166666666667e-07
"288",2.26640267007005e-08,3.62268518518519e-07
"289",2.2652590434115e-08,3.65740740740741e-07
"290",2.28164340865144e-08,3.80787037037037e-07
"291",2.37904560411792e-08,3.83101851851852e-07
"292",2.44940253319484e-08,4.33449074074074e-07
"293",2.05842196401492e-08,3.3912037037037e-07
"294",2.20033180266773e-08,3.77314814814815e-07
"295",2.37505896512733e-08,3.91203703703704e-07
"296",2.33982838149505e-08,3.42592592592593e-07
"297",2.11010999195608e-08,3.47222222222222e-07
"298",2.12626488262488e-08,3.37384259259259e-07
"300",2.66486465761828e-08,4.24768518518519e-07
"301",3.12643696610595e-08,3.99305555555556e-07
"302",3.73759483042416e-08,4.25925925925926e-07
"303",3.1529803615999e-08,3.57638888888889e-07
"304",3.27489341274491e-08,4.29976851851852e-07
"305",4.41067218679027e-08,5.40509259259259e-07
"306",3.35069596056627e-08,4.57175925925926e-07
"307",3.69267084407206e-08,4.4212962962963e-07
"309",2.94868889675282e-08,3.71527777777778e-07
"310",3.19910812635469e-08,4.47337962962963e-07
"311",3.13633989599655e-08,4.2650462962963e-07
"312",4.36013582540665e-08,4.93055555555556e-07
"313",3.73533741335744e-08,4.76851851851852e-07
"314",2.56676010332995e-08,3.1712962962963e-07
"315",2.33175914994097e-08,3.15972222222222e-07
"316",3.97129043997691e-08,5e-07
"317",3.6353571951398e-08,4.79166666666667e-07
"318",4.32817934735112e-08,5.46296296296296e-07
"319",4.43072014518845e-08,6.57407407407407e-07
"320",3.3834331932158e-08,4.96527777777778e-07
"321",2.59293598549647e-08,3.80208333333333e-07
"322",2.80147831107852e-08,3.98148148148148e-07
"323",2.53065965373657e-08,3.83101851851852e-07
"324",3.87013862554249e-08,5.0462962962963e-07
"325",2.42091143270205e-08,3.69212962962963e-07
"326",2.60682421799069e-08,4.07407407407407e-07
"327",4.20957134266505e-08,4.58333333333333e-07
"328",3.36084559510277e-08,3.83101851851852e-07
"329",4.0720280779173e-08,4.54861111111111e-07
"330",2.27504703338669e-08,3.65740740740741e-07
"331",3.74125900388322e-08,4.68171296296296e-07
"332",4.55713731715237e-08,5.48032407407407e-07
"333",2.52174801617323e-08,4.36342592592593e-07
"334",4.43178264071753e-08,5.33564814814815e-07
"335",3.65557254833905e-08,4.09722222222222e-07
"336",2.26992633877958e-08,3.28703703703704e-07
"337",2.28379469249851e-08,3.90046296296296e-07
"338",2.51648006322671e-08,3.73842592592593e-07
"339",2.95446409265216e-08,4.17824074074074e-07
"340",4.60773351063218e-08,4.9537037037037e-07
"341",2.10531320811076e-08,3.40277777777778e-07
"342",5.88247615649829e-08,7.21064814814815e-07
"343",2.80875091459293e-08,4.54861111111111e-07
"344",2.78449458099998e-08,4.38078703703704e-07
"345",2.82627711036003e-08,4.07407407407407e-07
"346",2.71727286069289e-08,4.28819444444444e-07
"347",2.69683026584867e-08,3.70949074074074e-07
"348",4.13168356136218e-08,4.98842592592593e-07
"349",3.13385105907351e-08,4.45601851851852e-07
"350",2.912918328045e-08,4.47916666666667e-07
"351",2.71247441497331e-08,3.73263888888889e-07
"352",2.84754999650374e-08,3.77314814814815e-07
"353",2.76374364861999e-08,3.96990740740741e-07
"354",3.03900585856752e-08,4.54861111111111e-07
"355",2.03639125566124e-08,3.85416666666667e-07
"356",4.32181023211257e-08,5.07523148148148e-07
"357",3.15147492625369e-08,4.0625e-07
"358",4.48192386375447e-08,5.29513888888889e-07
"359",1.98364235132366e-08,3.61111111111111e-07
"360",4.14197253806768e-08,4.88425925925926e-07
"361",2.48416872640877e-08,4.79166666666667e-07
"362",2.88809397469438e-08,4.4212962962963e-07
"363",4.51837229064583e-08,4.83796296296296e-07
"364",2.06312170271032e-08,3.57638888888889e-07
"365",2.74161867200358e-08,3.4375e-07
"366",4.00211598166765e-08,4.58912037037037e-07
"367",2.32594984562174e-08,3.95833333333333e-07
"368",2.5248535758323e-08,3.4837962962963e-07
"369",2.37104557797479e-08,3.95833333333333e-07
"370",2.26717135872565e-08,3.69212962962963e-07
"371",3.04534101697322e-08,3.85416666666667e-07
"372",3.33120907971589e-08,3.7037037037037e-07
"373",3.16680588890457e-08,3.44907407407407e-07
"374",2.12378769097628e-08,3.51273148148148e-07
"375",2.07440975595396e-08,3.61111111111111e-07
"376",2.0982509829555e-08,3.65740740740741e-07
"377",3.53383455453986e-08,4.0625e-07
"378",2.27424173395755e-08,3.60532407407407e-07
"379",2.97543011876946e-08,4.40972222222222e-07
"380",2.45540560983858e-08,3.75e-07
"381",4.39163334651884e-08,4.36342592592593e-07
"382",3.77539484502572e-08,4.20138888888889e-07
"383",3.8652632249145e-08,4.8900462962963e-07
"384",2.47039755377525e-08,3.84837962962963e-07
"385",3.00137754323397e-08,4.62962962962963e-07
"390",4.40642583317875e-08,5.15625e-07
"391",2.49932400331554e-08,3.04398148148148e-07
"392",2.36778333219314e-08,3.55324074074074e-07
"394",2.18355742593475e-08,3.41435185185185e-07
"395",2.42498587202226e-08,2.67361111111111e-07
"396",2.41485137725538e-08,3.00925925925926e-07
"397",3.25743013338889e-08,3.64583333333333e-07
"398",2.44134775659126e-08,3.00925925925926e-07
"400",3.54472176632018e-08,4.02777777777778e-07
"401",2.4049562734234e-08,3.24074074074074e-07
"402",2.28977825859838e-08,3.34490740740741e-07
"403",2.08823508210429e-08,3.44907407407407e-07
"404",2.07807679487775e-08,4.0162037037037e-07
"405",1.8533841169775e-08,3.77314814814815e-07
"406",2.97921714058067e-08,3.61111111111111e-07
"407",2.28509029276596e-08,3.14236111111111e-07
"408",3.02295685995883e-08,3.58796296296296e-07
"409",3.10464970115726e-08,4.09722222222222e-07
"410",2.3978323687521e-08,2.98611111111111e-07
"411",3.78744133771294e-08,4.375e-07
"412",2.04321750209157e-08,3.37962962962963e-07
"413",2.05885529001137e-08,3.76157407407407e-07
"414",2.12684108297372e-08,3.40277777777778e-07
"415",2.26533635071244e-08,3.44328703703704e-07
"416",1.97001863198251e-08,3.40277777777778e-07
"417",1.91565057993025e-08,3.47222222222222e-07
"418",2.37256339227361e-08,4.16666666666667e-07
"419",3.47210752648707e-08,4.18402777777778e-07
"420",2.29649191785539e-08,3.84259259259259e-07
"421",4.19580923455499e-08,4.53703703703704e-07
"422",2.19542146937356e-08,3.35648148148148e-07
"423",2.06846406768657e-08,3.87152777777778e-07
"424",4.24385637909949e-08,4.51388888888889e-07
"425",3.63393647631696e-08,3.86574074074074e-07
"426",2.53923001949318e-08,3.76157407407407e-07
"427",2.72434130746334e-08,3.57638888888889e-07
"428",3.39411266833396e-08,3.98148148148148e-07
"429",3.72828523757079e-08,4.20717592592593e-07
"430",2.15856743279131e-08,3.80208333333333e-07
"431",2.23500836565519e-08,3.75578703703704e-07
"432",3.44259452639589e-08,3.92361111111111e-07
"433",2.07505896491668e-08,3.94675925925926e-07
"434",2.5756042402064e-08,3.96990740740741e-07
"435",2.10215020220635e-08,3.72106481481481e-07
"436",1.96077030986087e-08,3.62268518518519e-07
"437",2.42768042840205e-08,3.36805555555556e-07
"438",2.28677696257361e-08,3.29282407407407e-07
"439",2.7396093463445e-08,3.75e-07
"440",2.21160845490122e-08,3.51851851851852e-07
"441",2.87328371985693e-08,3.65162037037037e-07
"442",2.33542394686973e-08,4.02777777777778e-07
"443",2.19229222801824e-08,3.62847222222222e-07
"444",3.08813688728524e-08,3.94675925925926e-07
"445",2.2413396768328e-08,3.29861111111111e-07
"446",3.15070755359429e-08,3.7962962962963e-07
"447",3.53453785063409e-08,4.10300925925926e-07
"448",3.18696888911748e-08,4.39814814814815e-07
"449",2.10830366037176e-08,3.65740740740741e-07
"450",2.12183790620743e-08,3.34490740740741e-07
"451",2.47296692159109e-08,3.3912037037037e-07
"452",2.29428262724486e-08,3.34490740740741e-07
"453",2.39622537551284e-08,3.59953703703704e-07
"454",2.07903930679529e-08,3.125e-07
"455",2.63629680206933e-08,3.50694444444444e-07
"456",3.19960101499116e-08,3.72685185185185e-07
"457",2.09228267636554e-08,3.36805555555556e-07
"458",2.17526177331986e-08,3.66898148148148e-07
"459",2.05324865528178e-08,3.9525462962963e-07
"460",2.10403230492127e-08,3.24652777777778e-07
"461",2.32738537899019e-08,3.31018518518519e-07
"462",1.91533651188502e-08,3.05555555555556e-07
"463",3.06989593003495e-08,4.09143518518519e-07
"464",2.44375560357278e-08,3.47222222222222e-07
"465",2.30240566708584e-08,3.21759259259259e-07
"466",3.07100553059377e-08,3.73842592592593e-07
"467",2.33548393641518e-08,3.78472222222222e-07
"468",2.3662661167994e-08,4.12037037037037e-07
"469",2.26638450616479e-08,3.77314814814815e-07
"470",3.65006664638299e-08,4.17824074074074e-07
"471",2.24964503267601e-08,3.90046296296296e-07
"472",2.22188901995582e-08,3.61111111111111e-07
"473",2.24237433633029e-08,3.91203703703704e-07
"474",2.27700075192745e-08,3.7962962962963e-07
"475",1.96577280964307e-08,2.97453703703704e-07
"476",2.04481991735686e-08,3.35648148148148e-07
"477",1.9628779254076e-08,2.96875e-07
"478",1.99043829176821e-08,3.34490740740741e-07
"479",1.97397466213225e-08,3.05555555555556e-07
"480",2.14329989520763e-08,3.46643518518519e-07
"481",2.22626924372304e-08,3.9525462962963e-07
"482",2.09732005282853e-08,3.49537037037037e-07
"483",1.95658685921212e-08,3.52430555555556e-07
"484",2.24255365280345e-08,3.4375e-07
"485",2.03230726656416e-08,3.26388888888889e-07
"486",1.96412021873832e-08,3.21180555555556e-07
"487",1.91701803115987e-08,3.5474537037037e-07
"488",2.15997925487906e-08,3.66319444444444e-07
"489",2.0983348189487e-08,3.46643518518519e-07
"490",1.91889572015802e-08,3.21759259259259e-07
"491",1.879487622145e-08,3.27546296296296e-07
"492",2.12910959874876e-08,3.37384259259259e-07
"493",1.9897433479101e-08,3.41435185185185e-07
"494",2.07432727863913e-08,3.26388888888889e-07
"496",2.0780576333697e-08,3.3912037037037e-07
"497",2.08498387044351e-08,3.27546296296296e-07
"498",1.97946740068951e-08,3.50115740740741e-07
"499",2.012282105096e-08,3.4375e-07
"500",2.1138958354883e-08,3.35648148148148e-07
"501",2.052213259641e-08,3.55324074074074e-07
"502",2.00427980773021e-08,3.51851851851852e-07
"503",2.04853334577579e-08,3.4375e-07
"504",2.09197800912513e-08,3.14236111111111e-07
"505",2.1337239946426e-08,3.47222222222222e-07
"506",2.0835334813048e-08,3.65740740740741e-07
"507",2.01195116664906e-08,3.55324074074074e-07
"508",2.2150813721775e-08,3.36226851851852e-07
"509",2.15426976571323e-08,3.31018518518519e-07
"510",2.14305192207515e-08,3.27546296296296e-07
"511",1.98523999594383e-08,3.07291666666667e-07
"512",1.98062327190561e-08,3.34490740740741e-07
"513",2.03877358889735e-08,3.36805555555556e-07
"514",2.07720817199179e-08,3.4375e-07
"515",2.11472319517416e-08,3.25231481481482e-07
"516",2.08840332823436e-08,3.39699074074074e-07
"517",2.1343212104e-08,3.22916666666667e-07
"518",2.02949148307478e-08,3.24074074074074e-07
"519",1.9951726999128e-08,3.44907407407407e-07
"520",2.07574787363962e-08,3.54166666666667e-07
"521",2.09317534692094e-08,3.46064814814815e-07
"522",1.73669820182501e-08,3.2349537037037e-07
"523",1.90770003045183e-08,2.78935185185185e-07
"524",2.06588728054238e-08,3.24074074074074e-07
"525",1.94004523772949e-08,2.59259259259259e-07
"526",2.06800431884961e-08,3.00925925925926e-07
"527",1.82269810658144e-08,3.21759259259259e-07
"528",1.89720007481815e-08,3.11342592592593e-07
"529",2.10819892975854e-08,3.13657407407407e-07
"530",2.13631609864964e-08,3.04398148148148e-07
"531",2.18665181906735e-08,3.19444444444444e-07
"532",2.05220131699259e-08,3.00347222222222e-07
"533",1.93936900672208e-08,3.09606481481482e-07
"534",1.9231458183877e-08,3.14236111111111e-07
"535",1.90825261516575e-08,3.05555555555556e-07
"536",1.93882924471406e-08,3.14236111111111e-07
"537",2.05262983967639e-08,3.1712962962963e-07
"538",1.80187435521194e-08,3.21759259259259e-07
"540",2.16558672955873e-08,3.44907407407407e-07
"541",2.02865561262058e-08,3.09027777777778e-07
"542",1.84474363215659e-08,2.99768518518518e-07
"543",1.81724031771726e-08,3.09027777777778e-07
"544",1.88436866786572e-08,3.33333333333333e-07
"545",1.91541721890877e-08,3.54166666666667e-07
"546",1.90629615640052e-08,3.31018518518519e-07
"547",2.09618234844139e-08,3.25810185185185e-07
"548",1.98714907175954e-08,2.99189814814815e-07
"549",1.84287722174905e-08,3.21759259259259e-07
"550",1.95321528259285e-08,3.31597222222222e-07
"551",2.0607060064345e-08,3.19444444444444e-07
"552",2.0521563845847e-08,3.19444444444444e-07
"553",2.05358776120688e-08,3.51851851851852e-07
"554",2.18066878151375e-08,3.37962962962963e-07
"555",1.96434256200407e-08,3.3912037037037e-07
"556",1.98424739556399e-08,3.06712962962963e-07
"557",1.90357444802133e-08,2.71990740740741e-07
"558",2.11725946206586e-08,3.29861111111111e-07
"559",2.05387575112978e-08,3.22337962962963e-07
"561",2.03355297577168e-08,3.09027777777778e-07
"562",1.98678053053053e-08,3.19444444444444e-07
"563",2.03266250538097e-08,3.13657407407407e-07
"565",1.98588036605003e-08,2.7662037037037e-07
"566",1.89121782452994e-08,3.33333333333333e-07
"567",1.95567618841848e-08,3.47222222222222e-07
"568",1.84814727241553e-08,3.28125e-07
"569",1.87102924829023e-08,3.15972222222222e-07
"570",2.18270669659559e-08,3.4837962962963e-07
"571",1.88866163801873e-08,3.24074074074074e-07
"572",1.84022277133007e-08,3.25231481481482e-07
"573",2.07445811258678e-08,3.00347222222222e-07
"574",2.07424215698304e-08,3.03240740740741e-07
"575",1.7547625778005e-08,2.96875e-07
"576",1.75304455067793e-08,2.98611111111111e-07
"577",1.96052824794823e-08,3.24074074074074e-07
"578",1.85183482865127e-08,3.30439814814815e-07
"579",2.05063983664438e-08,3.30439814814815e-07
"580",1.95484067647249e-08,3.49537037037037e-07
"582",2.01051857798309e-08,3.33333333333333e-07
"583",2.0889688744062e-08,3.0787037037037e-07
"584",1.99935072267389e-08,3.125e-07
"585",2.21510545664127e-08,3.42592592592593e-07
"586",2.19181360499197e-08,3.21759259259259e-07
"587",2.14903249969536e-08,3.22916666666667e-07
"588",1.92356951357837e-08,3.14814814814815e-07
"589",1.89994590726171e-08,3.09606481481482e-07
"590",2.08839491757972e-08,3.72106481481481e-07
"591",1.9567904631464e-08,3.20023148148148e-07
"592",2.25445767125681e-08,3.42013888888889e-07
"593",2.19344454091557e-08,3.59953703703704e-07
"594",2.21357532559513e-08,3.37962962962963e-07
"595",2.18698816703125e-08,3.61689814814815e-07
"596",2.18080985468292e-08,3.36226851851852e-07
"597",1.83423528579513e-08,3.02083333333333e-07
"598",1.93184406856882e-08,3.34490740740741e-07
"599",1.92287585940852e-08,3.33333333333333e-07
"600",1.94609848332191e-08,3.40856481481481e-07
"601",1.88132202772731e-08,3.18287037037037e-07
"602",1.88106796116505e-08,3.05555555555556e-07
"604",1.9067239985534e-08,3.35069444444444e-07
"605",1.86689209747462e-08,3.19444444444444e-07
"606",1.85275680248949e-08,2.69097222222222e-07
"607",1.93687931391772e-08,3.13078703703704e-07
"608",1.85340974148941e-08,3.2349537037037e-07
"609",1.9181063759594e-08,2.91666666666667e-07
"610",1.89143001209425e-08,3.14814814814815e-07
"611",1.88506401327248e-08,2.93981481481481e-07
"612",1.83010355569076e-08,3.04398148148148e-07
"613",1.92491848704971e-08,3.09606481481482e-07
"614",1.97221892675132e-08,3.03240740740741e-07
"615",1.91563502980285e-08,3.36805555555556e-07
"616",1.93986801139476e-08,3.22337962962963e-07
"617",1.97908259348938e-08,3.26388888888889e-07
"618",1.88843259545561e-08,2.97453703703704e-07
"619",1.90865907796373e-08,2.96296296296296e-07
"620",1.95864354220855e-08,3.11921296296296e-07
"621",1.85958077606928e-08,2.83564814814815e-07
"622",1.83207290443378e-08,2.86458333333333e-07
"623",1.81342196353468e-08,2.69675925925926e-07
"624",1.85345656673264e-08,3.11342592592593e-07
"625",1.89376836938097e-08,3.35648148148148e-07
"626",1.91916088470257e-08,3.37384259259259e-07
"627",1.90666105381528e-08,3.09027777777778e-07
"628",1.85743851027307e-08,3.16550925925926e-07
"629",1.86064381238679e-08,3.0787037037037e-07
"630",1.93285697916841e-08,3.125e-07
"631",1.86883309621682e-08,3.125e-07
"632",1.8632066448692e-08,3.49537037037037e-07
"633",1.92120841418487e-08,3.15972222222222e-07
"634",1.97307998540589e-08,3.1712962962963e-07
"635",1.90787602972681e-08,3.14814814814815e-07
"636",1.88639928246741e-08,2.93981481481481e-07
"637",1.89509003431106e-08,3.33912037037037e-07
"638",1.89394872136568e-08,3.33333333333333e-07
"639",1.92191315482723e-08,3.0787037037037e-07
"640",1.75601857754733e-08,3.32175925925926e-07
"641",1.74799739527581e-08,3.22916666666667e-07
"642",1.93684895833333e-08,2.99189814814815e-07
"643",1.856274365026e-08,2.99768518518518e-07
"644",1.79942168362461e-08,3.51851851851852e-07
"645",1.7318719216963e-08,3.29282407407407e-07
"646",1.84341730394362e-08,3.11342592592593e-07
"647",1.73407084133595e-08,3.29861111111111e-07
"648",1.7120701858898e-08,3.27546296296296e-07
"649",1.85818136396176e-08,3.21180555555556e-07
"650",1.77306895277316e-08,3.27546296296296e-07
"651",1.8124749266274e-08,3.21759259259259e-07
"652",1.89150505696299e-08,3.33333333333333e-07
"653",2.00966685600704e-08,2.97453703703704e-07
"654",2.04240032382109e-08,3.21759259259259e-07
"655",2.07535826462505e-08,3.24652777777778e-07
"656",2.02364053503833e-08,3.14814814814815e-07
"657",1.96267302891422e-08,3.37384259259259e-07
"658",1.98337151685769e-08,3.24074074074074e-07
"659",1.9542945546536e-08,3.28703703703704e-07
"660",2.09278083184285e-08,3.27546296296296e-07
"661",2.03225675613035e-08,3.26967592592593e-07
"662",2.14450347467981e-08,3.25810185185185e-07
"663",2.132125143451e-08,3.55324074074074e-07
"664",1.93824689606509e-08,3.84259259259259e-07
"665",2.09423417865826e-08,3.46064814814815e-07
"666",2.10956106969038e-08,3.20601851851852e-07
"667",1.94988762466639e-08,2.70833333333333e-07
"668",1.9790815882039e-08,3.21180555555556e-07
"669",2.12686262988348e-08,3.33333333333333e-07
"670",2.16017508935036e-08,3.73842592592593e-07
"671",2.03328936869718e-08,2.97453703703704e-07
"672",2.084446021927e-08,3.31018518518519e-07
"673",2.15511951632455e-08,3.7037037037037e-07
"674",1.95939681405347e-08,3.08449074074074e-07
"675",2.03293756472851e-08,2.84722222222222e-07
"676",2.02103937021394e-08,3.39699074074074e-07
"677",2.0221278977922e-08,3.44328703703704e-07
"678",2.0180641998184e-08,3.03240740740741e-07
"679",2.05313558089778e-08,2.8125e-07
"680",2.06021756718517e-08,2.78935185185185e-07
"681",1.79754395298171e-08,2.60416666666667e-07
"682",2.28377962998612e-08,2.81828703703704e-07
"683",2.25833500693066e-08,3.2349537037037e-07
"684",2.41548362320995e-08,3.69791666666667e-07
"685",2.49982571551703e-08,3.66898148148148e-07
"686",2.02658950056247e-08,3.53587962962963e-07
"687",2.46966352445916e-08,3.68055555555556e-07
"688",2.29699211022376e-08,3.49537037037037e-07
"689",2.39310197284022e-08,3.4375e-07
"690",2.28156020667626e-08,3.50115740740741e-07
"691",2.24464689933183e-08,3.35648148148148e-07
"692",2.80991545911145e-08,4.07407407407407e-07
"693",2.16812595058988e-08,3.68055555555556e-07
"694",2.18984006376646e-08,3.21180555555556e-07
"695",2.24156373542325e-08,3.39699074074074e-07
"696",2.57415725798707e-08,3.64583333333333e-07
"697",2.48971594002257e-08,3.44907407407407e-07
"698",2.01306073552865e-08,3.17708333333333e-07
"700",2.37815937065851e-08,3.47222222222222e-07
"701",2.71028181491948e-08,3.83101851851852e-07
"702",2.19030067115635e-08,3.56481481481481e-07
"703",2.42826317934387e-08,3.56481481481481e-07
"704",2.46042182343234e-08,3.57638888888889e-07
"705",2.69097535950784e-08,4.15509259259259e-07
"706",2.60359912462315e-08,3.87731481481481e-07
"707",2.16251391940737e-08,3.58217592592593e-07
"708",2.26350706376479e-08,3.56481481481481e-07
"709",2.6084977091333e-08,3.66898148148148e-07
"710",2.6199674830624e-08,3.92939814814815e-07
"711",2.30484225243902e-08,3.53009259259259e-07
"712",2.40195444193016e-08,3.7037037037037e-07
"713",2.41218090001178e-08,4.23611111111111e-07
"714",2.34580920871243e-08,3.57060185185185e-07
"715",2.27683141163065e-08,3.48958333333333e-07
"716",2.72343400623728e-08,3.62268518518519e-07
"717",2.6536278342938e-08,4.0162037037037e-07
"718",2.61090958280881e-08,3.57060185185185e-07
"719",2.03201958243683e-08,3.21759259259259e-07
"720",2.59326332942637e-08,3.4375e-07
"721",2.51205458617462e-08,3.40856481481481e-07
"722",2.417957685723e-08,3.64583333333333e-07
"723",2.57951279028889e-08,3.4375e-07
"724",2.30758101851852e-08,3.53587962962963e-07
"725",2.27101908565745e-08,3.24652777777778e-07
"726",2.18504315083933e-08,3.57638888888889e-07
"727",2.12352419743542e-08,3.72685185185185e-07
"728",2.15461747019888e-08,3.47222222222222e-07
"729",2.63206669190485e-08,3.90046296296296e-07
"730",2.6334304524342e-08,3.87731481481481e-07
"731",2.02883822316484e-08,3.34490740740741e-07
"732",2.29037178699087e-08,3.42592592592593e-07
"733",2.0475779109458e-08,3.22916666666667e-07
"734",2.10379803105213e-08,3.4837962962963e-07
"735",2.38520577218072e-08,3.93518518518519e-07
"736",2.21252857664303e-08,3.59953703703704e-07
"737",2.55054511129561e-08,3.7037037037037e-07
"738",2.58214239927667e-08,3.78472222222222e-07
"739",2.6902679583269e-08,3.73263888888889e-07
"740",2.28536252521656e-08,2.91666666666667e-07
"741",2.8453803124037e-08,3.7037037037037e-07
"742",2.52773307928579e-08,3.50694444444444e-07
"743",2.4039322021764e-08,3.62268518518519e-07
"744",2.52194888441523e-08,3.68055555555556e-07
"745",2.60855532081947e-08,3.48958333333333e-07
"746",2.88237234937111e-08,3.90625e-07
"747",2.62066080440755e-08,3.66898148148148e-07
"748",2.05427914411612e-08,3.18287037037037e-07
"749",2.18215719496288e-08,3.54166666666667e-07
"750",2.3778605841614e-08,3.33333333333333e-07
"751",2.68335829187575e-08,3.91203703703704e-07
"752",2.33499132900591e-08,3.27546296296296e-07
"753",2.44397244947906e-08,3.51851851851852e-07
"754",2.33997004496812e-08,3.66898148148148e-07
"755",2.25608793069966e-08,3.25810185185185e-07
"756",2.53140708360317e-08,3.67476851851852e-07
"757",2.21565455807363e-08,3.53587962962963e-07
"758",2.18088925469319e-08,3.47222222222222e-07
"759",2.00541098837135e-08,3.21759259259259e-07
"760",2.05151030796706e-08,3.35069444444444e-07
"761",2.13900948940796e-08,3.42592592592593e-07
"762",2.39019183451514e-08,3.03240740740741e-07
"763",2.13442891772422e-08,3.25810185185185e-07
"764",2.61204478720667e-08,3.65740740740741e-07
"765",2.55156044778768e-08,3.33333333333333e-07
"766",2.62170185592782e-08,3.59953703703704e-07
"767",2.43093391691789e-08,3.36805555555556e-07
"768",2.63266462449641e-08,3.59375e-07
"769",2.50472669570208e-08,3.46064814814815e-07
"770",2.05595630302708e-08,2.87037037037037e-07
"771",2.58544988666119e-08,3.56481481481481e-07
"772",2.2286197062041e-08,3.51851851851852e-07
"773",2.90506568430353e-08,3.72685185185185e-07
"774",2.85038756228347e-08,3.61689814814815e-07
"775",2.74759686231835e-08,3.55324074074074e-07
"776",2.31032296623992e-08,2.86458333333333e-07
"777",2.45123358963824e-08,3.75578703703704e-07
"778",2.4886766058187e-08,3.7962962962963e-07
"779",2.38698981365596e-08,3.54166666666667e-07
"780",2.38360161393898e-08,3.39699074074074e-07
"781",2.18660831019115e-08,3.34490740740741e-07
"782",2.07299933862434e-08,4.01041666666667e-07
"783",2.91666666666667e-08,3.85416666666667e-07
"784",2.92740035494796e-08,3.81944444444444e-07
"785",3.13702030052203e-08,4.0625e-07
"786",2.34534683802059e-08,2.84722222222222e-07
"787",2.60300303787762e-08,3.61111111111111e-07
"788",2.42520243446229e-08,3.84259259259259e-07
"789",2.31814025881892e-08,3.51851851851852e-07
"790",2.26543736569333e-08,3.37962962962963e-07
"791",2.51351749180727e-08,3.00925925925926e-07
"792",2.20400720895443e-08,3.75e-07
"793",2.4970248383777e-08,3.34490740740741e-07
"794",2.29066989231839e-08,3.06712962962963e-07
"795",2.12648200608541e-08,3.29861111111111e-07
"796",2.20250002045341e-08,3.31018518518519e-07
"797",2.18721384852647e-08,3.30439814814815e-07
"798",2.11684318560252e-08,3.10763888888889e-07
"799",2.33819332008231e-08,3.35648148148148e-07
"800",2.08460082760255e-08,2.93981481481481e-07
"801",2.83547664724382e-08,3.73263888888889e-07
"802",2.77270780070091e-08,4.05092592592593e-07
"803",2.61475522834265e-08,4.00462962962963e-07
"804",2.17329003746326e-08,3.37962962962963e-07
"805",2.06491928856436e-08,3.18287037037037e-07
"806",2.26293206297393e-08,3.28125e-07
"807",2.40121037890541e-08,3.76736111111111e-07
"808",2.11286389269928e-08,2.65046296296296e-07
"810",2.81959758740929e-08,4.03935185185185e-07
"811",2.86079067531844e-08,4.40393518518518e-07
"812",2.43209207441841e-08,3.4837962962963e-07
"813",2.81031892851178e-08,3.99884259259259e-07
"814",2.24355313057258e-08,3.32175925925926e-07
"815",2.31794264890449e-08,3.66898148148148e-07
"816",2.7415295777342e-08,3.95833333333333e-07
"817",2.3845655154188e-08,3.57060185185185e-07
"818",2.67840725959095e-08,3.86574074074074e-07
"819",2.42217891380137e-08,3.68055555555556e-07
"820",2.42247453108635e-08,3.59375e-07
"821",2.34730190200324e-08,3.54166666666667e-07
"822",2.46181197011824e-08,3.7962962962963e-07
"823",2.33539001224253e-08,3.7037037037037e-07
"824",2.32435271649538e-08,3.88888888888889e-07
"825",2.23395439778229e-08,3.4837962962963e-07
"826",2.89655244018994e-08,4.25925925925926e-07
"827",2.43378173314925e-08,3.76157407407407e-07
"828",2.84689893997603e-08,3.84259259259259e-07
"829",2.54199100363683e-08,3.58217592592593e-07
"830",2.27495435996564e-08,3.53009259259259e-07
"831",2.45803851204875e-08,3.78472222222222e-07
"832",2.88396087426802e-08,4.0625e-07
"833",2.74559058739192e-08,3.69791666666667e-07
"834",2.09212105624142e-08,3.26388888888889e-07
"835",2.21858643766021e-08,3.51851851851852e-07
"836",2.80010179389091e-08,4.50231481481481e-07
"837",2.63324206434669e-08,3.9525462962963e-07
"838",2.69030103599568e-08,4.00462962962963e-07
"839",2.67904397147741e-08,4.01041666666667e-07
"840",2.7093504818573e-08,3.93518518518519e-07
"841",2.71878150339689e-08,4.08564814814815e-07
"842",2.64363158145292e-08,3.83101851851852e-07
"843",3.0119652412252e-08,4.34606481481481e-07
"844",2.55385953830384e-08,3.73842592592593e-07
"845",3.05296317104734e-08,4.2650462962963e-07
"846",2.69074139396899e-08,4.16666666666667e-07
"847",2.66141350517116e-08,3.98148148148148e-07
"848",2.6254256457136e-08,3.65740740740741e-07
"849",2.95335434471017e-08,4.36342592592593e-07
"850",2.78405871976618e-08,4.24768518518519e-07
"851",2.5390412629562e-08,3.77314814814815e-07
"852",2.66830947646824e-08,4.15509259259259e-07
"853",2.58727188218602e-08,3.64583333333333e-07
"854",2.9554671344631e-08,4.43287037037037e-07
"855",2.67759174856058e-08,4.05671296296296e-07
"856",2.83745068420684e-08,4.14930555555556e-07
"857",3.07749487391556e-08,4.42708333333333e-07
"858",2.796714693793e-08,4.28240740740741e-07
"859",2.69096534108425e-08,3.69212962962963e-07
"860",2.74102258446071e-08,4.0162037037037e-07
"861",2.99287721224286e-08,4.29976851851852e-07
"862",2.77912658443005e-08,4.11458333333333e-07
"863",2.71345493379229e-08,3.96412037037037e-07
"864",2.73484728491856e-08,3.93518518518519e-07
"865",3.30335026468049e-08,4.97685185185185e-07
"866",2.93955260701032e-08,4.17824074074074e-07
"867",2.6535788260692e-08,3.63425925925926e-07
"868",2.95017538802309e-08,4.375e-07
"869",2.70918659785451e-08,3.83101851851852e-07
"870",2.84245333397096e-08,4.13773148148148e-07
"871",2.60203403294238e-08,3.57638888888889e-07
"872",2.53624094624168e-08,3.54166666666667e-07
"873",2.97878118507566e-08,4.1087962962963e-07
"874",2.78999749664107e-08,3.93518518518519e-07
"875",2.93366189802274e-08,4.09143518518519e-07
"876",2.66566504217875e-08,3.87731481481481e-07
"877",2.72659236840574e-08,3.84259259259259e-07
"878",2.7789660810708e-08,3.88888888888889e-07
"879",2.53132944003471e-08,3.46064814814815e-07
"880",2.82229817420287e-08,3.96412037037037e-07
"881",2.46343128362916e-08,3.7037037037037e-07
"882",2.78848784632222e-08,3.87731481481481e-07
"883",2.59664176474734e-08,3.83101851851852e-07
"884",2.66419128180296e-08,3.63425925925926e-07
"885",2.60691019670713e-08,3.85416666666667e-07
"886",2.65002612351978e-08,3.80208333333333e-07
"887",2.75031115782038e-08,3.77314814814815e-07
"888",2.64463545713546e-08,3.55324074074074e-07
"889",2.96039030123953e-08,4.13194444444444e-07
"890",2.65654234575416e-08,3.58217592592593e-07
"891",2.62101544806139e-08,3.6400462962963e-07
"894",2.53392269736843e-08,3.30439814814815e-07
"895",2.68108600903828e-08,3.58796296296296e-07
"896",2.54573879008163e-08,3.65740740740741e-07
"897",2.46755282860861e-08,3.4375e-07
"898",2.87811932661351e-08,3.92361111111111e-07
"899",2.82559230866301e-08,3.93518518518519e-07
"900",2.75687634703632e-08,3.69212962962963e-07
"901",2.7722205944889e-08,3.68634259259259e-07
"902",2.84929276143759e-08,3.90625e-07
"903",2.57381687242799e-08,4.21296296296296e-07
"904",3.05842829170865e-08,4.0162037037037e-07
"905",2.57826493989402e-08,4.17824074074074e-07
"906",2.52058450512784e-08,3.63425925925926e-07
"907",2.46914722079721e-08,3.54166666666667e-07
"908",2.82898646728164e-08,3.9525462962963e-07
"909",2.86110794840301e-08,3.86574074074074e-07
"910",2.6927631672044e-08,3.49537037037037e-07
"911",2.85642931526725e-08,3.8599537037037e-07
"912",3.05075207418957e-08,3.57060185185185e-07
"913",2.99227091399742e-08,3.73842592592593e-07
"914",2.99711398698682e-08,4.28240740740741e-07
"916",2.45968865582409e-08,3.35069444444444e-07
"917",3.27413206327477e-08,4.14351851851852e-07
"918",3.2371414057926e-08,4.29398148148148e-07
"919",3.13181034031609e-08,4.25925925925926e-07
"920",2.89837854962272e-08,4.69907407407407e-07
"921",3.414018120468e-08,4.59490740740741e-07
"922",3.51949911535404e-08,4.79166666666667e-07
"923",3.28156661936131e-08,4.74537037037037e-07
"924",2.85758998015021e-08,4.24768518518519e-07
"925",3.10243519911587e-08,4.08564814814815e-07
"926",3.14323313039066e-08,4.34606481481481e-07
"927",3.18991614733749e-08,4.47337962962963e-07
"928",3.07743531202435e-08,4.56018518518519e-07
"929",4.09829402895749e-08,4.4849537037037e-07
"930",4.49138816465197e-08,5.0462962962963e-07
"931",3.13870121957853e-08,4.05671296296296e-07
"932",3.33218485194706e-08,4.53703703703704e-07
"933",3.15180468844625e-08,4.375e-07
"934",4.97028049111382e-08,6.13425925925926e-07
"935",3.6532057368088e-08,3.73842592592593e-07
"936",3.41497702295131e-08,4.6412037037037e-07
"937",4.57614337822671e-08,5.31828703703704e-07
"938",3.83621846484166e-08,4.7337962962963e-07
"939",5.33229082165963e-08,5.88541666666667e-07
"940",2.90420164462396e-08,3.72106481481481e-07
"941",2.94432130570899e-08,3.98148148148148e-07
"945",4.18055903330492e-08,5.18518518518518e-07
"946",6.01034719976179e-08,7.04282407407407e-07
"947",7.06033256554064e-08,8.27546296296296e-07
"948",5.60737675829139e-08,6.25e-07
"949",6.82043851599961e-08,7.99768518518518e-07
"950",5.21319053432999e-08,5.70601851851852e-07
"951",3.77498983894731e-08,5.26041666666667e-07
"952",3.62220953830543e-08,4.56597222222222e-07
"953",3.97879271126935e-08,4.27083333333333e-07
"954",3.8777909835233e-08,5.04050925925926e-07
"955",4.88494671643406e-08,5.81018518518519e-07
"956",4.7437407949431e-08,4.94212962962963e-07
"957",3.97772936945828e-08,4.3287037037037e-07
"958",3.91438619559204e-08,4.3287037037037e-07
"959",4.47983718730843e-08,5.03472222222222e-07
"960",3.63671526136065e-08,4.00462962962963e-07
"961",4.21960882336861e-08,4.65277777777778e-07
"962",3.86771440883491e-08,4.47916666666667e-07
"963",5.2527129733012e-08,6.03009259259259e-07
"964",5.46307688239914e-08,5.68287037037037e-07
"965",5.44621778567147e-08,6.0474537037037e-07
"966",5.11281326959293e-08,5.57291666666667e-07
"967",4.21449693497321e-08,5.0462962962963e-07
"968",3.58731200266633e-08,3.52430555555556e-07
"969",3.64987639168625e-08,3.77314814814815e-07
"970",3.90483266948422e-08,4.07407407407407e-07
"971",4.82740634809311e-08,5.16203703703704e-07
"972",4.09082560672848e-08,4.32291666666667e-07
"973",4.1888635210553e-08,4.53703703703704e-07
"975",5.30839919947307e-08,5.42824074074074e-07
"976",3.60302511415525e-08,4.56597222222222e-07
"977",5.25198558830698e-08,5.53240740740741e-07
"978",3.90160499379811e-08,4.4849537037037e-07
"979",4.64875018641395e-08,5.05787037037037e-07
"980",3.56004440202934e-08,4.42708333333333e-07
"981",3.86078731758946e-08,4.84953703703704e-07
"982",4.29279769625101e-08,5.17939814814815e-07
"983",3.96465118298078e-08,5.11574074074074e-07
"984",4.78587590544971e-08,5.09259259259259e-07
"985",4.30790951028846e-08,4.7337962962963e-07
"986",4.61950720015722e-08,4.93055555555556e-07
"987",3.82672771951157e-08,4.88425925925926e-07
"988",4.10901296008821e-08,4.97685185185185e-07
"989",3.90411045051667e-08,4.64699074074074e-07
"990",4.31767443872188e-08,4.60069444444444e-07
"991",3.44207083099822e-08,4.1087962962963e-07
"992",5.16822242011237e-08,5.27777777777778e-07
"993",3.34264821563392e-08,4.08564814814815e-07
"994",3.14148909183156e-08,3.50694444444444e-07
"995",4.36057204464738e-08,5.08680555555556e-07
"998",3.72835670073807e-08,4.03935185185185e-07
"999",3.87057406606856e-08,4.27662037037037e-07
"1000",6.41054646453913e-08,6.6724537037037e-07
"1001",6.76033517544104e-08,7.30324074074074e-07
"1002",4.22011308098299e-08,4.7337962962963e-07
"1003",4.22170472376725e-08,4.71064814814815e-07
"1004",4.00600289680841e-08,4.24189814814815e-07
"1005",4.06870805020469e-08,4.43287037037037e-07
"1006",4.16463175978747e-08,4.46759259259259e-07
"1007",4.99582268555829e-08,5.30092592592593e-07
"1008",4.24108199866996e-08,4.6875e-07
"1009",5.8153308785437e-08,6.79398148148148e-07
"1010",4.1619101978691e-08,5.68865740740741e-07
"1011",3.05032274194959e-08,4.15509259259259e-07
"1012",4.98418743287519e-08,6.2037037037037e-07
"1013",3.87619698059663e-08,4.78009259259259e-07
"1014",2.97603009880075e-08,3.53009259259259e-07
"1015",3.2066570881226e-08,4.35185185185185e-07
"1016",2.79569965376653e-08,3.59953703703704e-07
"1017",2.99735885605639e-08,4.53703703703704e-07
"1018",3.16993110341436e-08,3.69212962962963e-07
"1019",2.87839722999053e-08,4.0162037037037e-07
"1020",2.98161637285946e-08,4.54282407407407e-07
"1021",3.89299930771894e-08,5.11574074074074e-07
"1022",3.07733410885028e-08,4.02777777777778e-07
"1023",2.79232124155003e-08,3.72685185185185e-07
"1024",2.36247953420331e-08,3.62268518518519e-07
"1025",3.63645121973078e-08,4.05092592592593e-07
"1026",3.02204892461635e-08,4.07407407407407e-07
"1027",3.08634946289222e-08,4.39814814814815e-07
"1028",3.26043479002491e-08,3.99884259259259e-07
"1029",3.1230847909627e-08,4.44444444444444e-07
"1030",3.55607407407407e-08,3.86574074074074e-07
"1031",3.28542493386243e-08,3.90046296296296e-07
"1032",2.42862417341584e-08,3.74421296296296e-07
"1033",2.33410329432039e-08,3.29861111111111e-07
"1034",2.60601494942079e-08,3.13657407407407e-07
"1035",3.22207902906567e-08,3.95833333333333e-07
"1036",3.14586788948473e-08,4.03935185185185e-07
"1037",2.61595111708715e-08,3.7037037037037e-07
"1038",3.12849877239214e-08,3.99305555555556e-07
"1039",2.62574932455251e-08,3.58796296296296e-07
"1040",3.29772445403862e-08,4.12037037037037e-07
"1041",2.41928647932669e-08,3.44328703703704e-07
"1042",2.6733729141986e-08,3.83101851851852e-07
"1043",2.68469454651833e-08,3.44907407407407e-07
"1044",2.41429700214267e-08,3.35648148148148e-07
"1045",2.59005819871289e-08,3.68634259259259e-07
"1046",2.73533337258828e-08,3.72685185185185e-07
"1047",2.78281868376788e-08,3.74421296296296e-07
"1048",2.74288919309454e-08,3.69791666666667e-07
"1049",3.46982068523855e-08,4.20717592592593e-07
"1050",2.70146763917727e-08,3.60532407407407e-07
"1051",2.8633620216155e-08,3.76157407407407e-07
"1052",2.51737742049965e-08,3.14236111111111e-07
"1053",2.96949886443788e-08,3.19444444444444e-07
"1054",2.11495334728976e-08,3.31018518518519e-07
"1055",6.4890089139286e-08,7.56365740740741e-07
"1056",2.13698113104922e-08,3.22916666666667e-07
"1057",3.74179240920655e-08,4.1087962962963e-07
"1058",2.25690005776188e-08,3.125e-07
"1059",2.24279438023928e-08,3.49537037037037e-07
"1060",2.76112957003132e-08,3.59953703703704e-07
"1061",2.134349345115e-08,3.7962962962963e-07
"1062",2.16081304462255e-08,3.4375e-07
"1063",2.23237309766693e-08,3.26388888888889e-07
"1064",5.94795625605485e-08,7.44212962962963e-07
"1065",4.12164012905428e-08,4.69907407407407e-07
"1066",2.11150831930495e-08,3.54166666666667e-07
"1067",2.22046915503063e-08,3.13657407407407e-07
"1068",2.24101510955483e-08,3.5474537037037e-07
"1069",2.46289597659698e-08,3.71527777777778e-07
"1070",2.10550536166214e-08,3.29282407407407e-07
"1071",2.38939563427981e-08,3.28703703703704e-07
"1072",8.44496180206294e-08,9.45023148148148e-07
"1073",2.13530053345358e-08,3.64583333333333e-07
"1074",2.21578582541882e-08,3.4375e-07
"1075",4.11187632395219e-08,4.4212962962963e-07
"1076",2.33848710440211e-08,3.53009259259259e-07
"1077",2.73335210456146e-08,3.58796296296296e-07
"1078",4.38149314328291e-08,4.82060185185185e-07
"1079",2.66966814882765e-08,3.57060185185185e-07
"1080",2.78803201306534e-08,3.11342592592593e-07
"1081",2.33633379591264e-08,3.64583333333333e-07
"1082",2.28038709477605e-08,3.74421296296296e-07
"1083",4.18331172744743e-08,4.65277777777778e-07
"1084",2.24083027982111e-08,3.06712962962963e-07
"1085",2.31274487006032e-08,3.14236111111111e-07
"1086",2.80398904677324e-08,3.47800925925926e-07
"1087",2.3831749549489e-08,3.18287037037037e-07
"1088",2.57697668525089e-08,3.31018518518519e-07
"1089",2.27243389788052e-08,3.42592592592593e-07
"1090",2.26252534028381e-08,2.87037037037037e-07
"1091",2.03525523879142e-08,3.57060185185185e-07
"1092",2.08970476433514e-08,3.47222222222222e-07
"1093",2.06948165485748e-08,3.19444444444444e-07
"1094",2.27043492294037e-08,3.19444444444444e-07
"1095",2.14560138484147e-08,2.43055555555556e-07
"1096",2.28298214194991e-08,2.59259259259259e-07
"1097",2.57969117268687e-08,2.98611111111111e-07
"1098",2.0114774200603e-08,3.02083333333333e-07
"1099",1.96176561254718e-08,2.83564814814815e-07
"1100",2.17117090273433e-08,3.20601851851852e-07
"1101",2.16416416416417e-08,3.91782407407407e-07
"1102",2.21507297017741e-08,2.94560185185185e-07
"1103",2.32635470179927e-08,3.27546296296296e-07
"1104",2.15562565720294e-08,2.92824074074074e-07
"1105",2.17966413618588e-08,2.99768518518518e-07
"1106",1.94798977289196e-08,2.55787037037037e-07
"1107",2.16095222744159e-08,3.00925925925926e-07
"1108",5.48506777888396e-08,6.28472222222222e-07
"1109",6.72858608912475e-08,7.70833333333333e-07
"1110",3.13139311186186e-08,4.87268518518519e-07
"1111",3.02327630398565e-08,4.71064814814815e-07
"1112",2.06791475252407e-08,3.03240740740741e-07
"1113",2.69100862885814e-08,3.64583333333333e-07
"1114",2.13004192130484e-08,3.0787037037037e-07
"1115",9.03017666091508e-08,1.03819444444444e-06
"1116",8.79668863779034e-08,1.02025462962963e-06
"1117",8.46853129425676e-08,9.81481481481481e-07
"1118",2.16836904381803e-08,3.4837962962963e-07
"1119",3.11409837981694e-08,3.33912037037037e-07
"1120",2.17650568373473e-08,3.3912037037037e-07
"1121",8.90441693716543e-08,1.01273148148148e-06
"1122",2.73534742819479e-08,3.81365740740741e-07
"1123",2.35292217827425e-08,3.4375e-07
"1124",2.31134715009479e-08,2.98032407407407e-07
"1125",2.15655209137935e-08,3.10185185185185e-07
"1126",2.25099652095229e-08,3.76157407407407e-07
"1127",2.39315376573118e-08,3.32175925925926e-07
"1128",2.63970672479708e-08,2.78356481481481e-07
"1130",1.8515351877185e-08,3.35069444444444e-07
"1131",1.87116836398642e-08,3.44328703703704e-07
"1132",2.12182083926876e-08,3.00925925925926e-07
"1133",1.95365937072503e-08,3.26967592592593e-07
"1136",4.00933430601323e-08,4.40972222222222e-07
"1137",2.6669515544647e-08,3.77893518518518e-07
"1138",5.76672903971517e-08,5.92013888888889e-07
"1139",5.26054439413947e-08,5.52083333333333e-07
"1140",5.89976944036199e-08,5.99537037037037e-07
"1141",4.50978236697396e-08,4.57175925925926e-07
"1142",8.01333833318067e-08,8.7962962962963e-07
"1143",3.23060620137034e-08,4.4212962962963e-07
"1144",7.37673611111111e-08,8.13078703703704e-07
"1145",3.4772743423361e-08,3.9525462962963e-07
"1146",5.36614756449826e-08,5.68865740740741e-07
"1147",3.20896768162393e-08,4.0162037037037e-07
"1148",3.28997383467869e-08,4.21875e-07
"1149",4.40527065527066e-08,5.88541666666667e-07
"1151",4.538239294275e-08,5.63657407407407e-07
"1152",2.32541156838645e-08,3.45486111111111e-07
"1153",2.49944475434899e-08,3.90046296296296e-07
"1154",2.90319926665089e-08,3.91782407407407e-07
"1155",2.7276821038376e-08,4.66435185185185e-07
"1156",3.31140120981581e-08,3.85416666666667e-07
"1157",3.22918003164828e-08,4.00462962962963e-07
"1158",5.30716625980512e-08,5.43981481481481e-07
"1159",2.30415920415146e-08,3.56481481481481e-07
"1160",2.3806127270415e-08,3.40277777777778e-07
"1161",3.18878277143564e-08,4.4212962962963e-07
"1162",5.94869376495883e-08,6.26157407407407e-07
"1163",2.20223500139984e-08,3.61111111111111e-07
"1164",5.95325051207313e-08,5.94328703703704e-07
"1165",8.62520595865015e-08,9.50231481481481e-07
"1166",8.00633584051226e-08,9.08564814814815e-07
"1167",8.01630810360419e-08,9.08564814814815e-07
"1168",2.69359483362845e-08,4.12037037037037e-07
"1169",4.5576777556099e-08,5.33564814814815e-07
"1170",4.79375038918594e-08,5.61342592592593e-07
"1171",3.65458556666184e-08,4.67013888888889e-07
"1172",4.98049660873868e-08,5.625e-07
"1173",4.54263113985929e-08,5.6712962962963e-07
"1174",5.44286586891567e-08,7.20486111111111e-07
"1175",6.75209995991399e-08,8.27546296296296e-07
"1176",4.66225421536436e-08,5.52662037037037e-07
"1177",3.96791973582578e-08,5.28356481481481e-07
"1178",4.2433645953369e-08,4.7974537037037e-07
"1179",5.56563790408601e-08,6.30787037037037e-07
"1180",3.12525056893889e-08,4.22453703703704e-07
"1181",4.9267814250691e-08,5.92592592592593e-07
"1182",6.154675066313e-08,7.10648148148148e-07
"1183",6.34556703006534e-08,7.37268518518519e-07
"1184",5.99339548117389e-08,6.95601851851852e-07
"1185",6.08474323826257e-08,7.78935185185185e-07
"1186",6.18599018654787e-08,7.36111111111111e-07
"1187",7.45797147167447e-08,8.93518518518519e-07
"1188",5.70822607665278e-08,6.66666666666667e-07
"1189",4.69490104152583e-08,5.5787037037037e-07
"1190",4.53514904660168e-08,4.94212962962963e-07
"1191",5.5038714795159e-08,6.15162037037037e-07
"1192",4.9998715880181e-08,5.83333333333333e-07
"1193",6.25261560996024e-08,7.05439814814815e-07
"1194",7.90552008917262e-08,8.50115740740741e-07
"1195",5.71654475807054e-08,6.26157407407407e-07
"1196",6.31685445789677e-08,7.48842592592593e-07
"1197",3.51763145444715e-08,4.39236111111111e-07
"1198",7.17259867670545e-08,8.06134259259259e-07
"1199",6.33667646295116e-08,7.08912037037037e-07
"1200",6.42195316987403e-08,7.41898148148148e-07
"1201",5.75975658432638e-08,6.35416666666667e-07
"1202",5.93523929916626e-08,6.70138888888889e-07
"1203",4.3024902756638e-08,4.78009259259259e-07
"1204",6.77887597874017e-08,7.69675925925926e-07
"1205",3.76215201732613e-08,4.29976851851852e-07
"1206",6.77795523106954e-08,7.49421296296296e-07
"1207",6.10073141710802e-08,6.66666666666667e-07
"1208",4.97393232240685e-08,5.64814814814815e-07
"1210",5.07640826726659e-08,5.28935185185185e-07
"1211",4.65737465917581e-08,4.80324074074074e-07
"1212",4.78956501221928e-08,5.21990740740741e-07
"1213",4.76660248135177e-08,5.27199074074074e-07
"1214",5.25905877665982e-08,5.76388888888889e-07
"1215",5.44722675173924e-08,5.14467592592593e-07
"1216",5.89547526270729e-08,5.3587962962963e-07
"1217",5.94238356987746e-08,6.61458333333333e-07
"1218",5.00951705766091e-08,5.30092592592593e-07
"1219",4.9640855409808e-08,5.28935185185185e-07
"1220",4.70245131149387e-08,4.91319444444445e-07
"1222",4.09604519774012e-08,4.82638888888889e-07
"1223",4.65530059493763e-08,5.01736111111111e-07
"1224",5.25719126459119e-08,6.08796296296296e-07
"1225",4.48539919370913e-08,4.83796296296296e-07
"1226",4.47359166704422e-08,4.58912037037037e-07
"1227",4.7997070735956e-08,4.98842592592593e-07
"1228",5.78416853452876e-08,6.11111111111111e-07
"1229",3.86316080225788e-08,4.47916666666667e-07
"1230",6.70800277996139e-08,7.31481481481482e-07
"1231",5.97546486702748e-08,6.68981481481481e-07
"1232",6.91117195223971e-08,7.20486111111111e-07
"1233",5.17007838361126e-08,5.50925925925926e-07
"1234",4.79624535645625e-08,5.30671296296296e-07
"1235",6.68708279022001e-08,7.72569444444444e-07
"1237",9.03878967446822e-08,9.47916666666667e-07
"1238",6.83673762266815e-08,7.44791666666667e-07
"1239",4.58841336316847e-08,4.81481481481481e-07
"1240",7.38257303112208e-08,8.22337962962963e-07
"1241",6.43058549872875e-08,6.52777777777778e-07
"1242",1.15802228219948e-07,1.27314814814815e-06
"1243",9.32037601626016e-08,9.52546296296296e-07
"1244",6.45478182891493e-08,7.02546296296296e-07
"1245",3.00055028121132e-08,3.72685185185185e-07
"1246",3.62615262473216e-08,4.77430555555556e-07
"1247",2.79013613202525e-08,3.96990740740741e-07
"1248",3.16531097505135e-08,3.69791666666667e-07
"1249",3.87604973157234e-08,4.50231481481481e-07
"1250",6.92187819333742e-08,8.11921296296296e-07
"1251",8.74467337594633e-08,9.24768518518519e-07
"1252",3.01746288788439e-08,4.15509259259259e-07
"1253",6.14039710550322e-08,6.63194444444444e-07
"1254",4.28902683214567e-08,4.84375e-07
"1255",3.94304367728178e-08,4.49074074074074e-07
"1256",4.29898449690664e-08,5.15046296296296e-07
"1257",3.00293802028196e-08,3.90046296296296e-07
"1258",3.08598035696541e-08,3.91203703703704e-07
"1259",6.78702054834976e-08,7.70833333333333e-07
"1260",5.40184001205507e-08,6.9849537037037e-07
"1261",4.47537840020015e-08,4.67592592592593e-07
"1262",6.81605274595635e-08,7.4537037037037e-07
"1263",6.7583877411505e-08,7.28009259259259e-07
"1264",2.12106798579402e-08,2.56944444444444e-07
"1265",2.78805343704959e-08,3.50115740740741e-07
"1266",3.88939518904671e-08,3.96990740740741e-07
"1267",5.10523119308389e-08,6.00694444444444e-07
"1268",4.19255604288499e-08,4.71064814814815e-07
"1269",3.75877429448858e-08,3.91782407407407e-07
"1270",2.33206615543627e-08,3.05555555555556e-07
"1271",2.3397174390165e-08,2.82407407407407e-07
"1272",2.66831112955229e-08,3.26388888888889e-07
"1273",2.31168014783847e-08,3.14814814814815e-07
"1274",2.30080341868201e-08,3.05555555555556e-07
"1275",3.18301233378112e-08,3.55324074074074e-07
"1276",2.59877664480676e-08,3.25231481481482e-07
"1278",2.61341455736053e-08,3.35648148148148e-07
"1279",2.28171640193289e-08,2.97453703703704e-07
"1280",3.20725803452115e-08,4.14351851851852e-07
"1281",2.29191450551193e-08,3.03240740740741e-07
"1282",2.44244672754947e-08,2.99189814814815e-07
"1283",3.62321875947469e-08,4.34606481481481e-07
"1284",3.36971555163888e-08,4.15509259259259e-07
"1285",4.03322751428873e-08,4.15509259259259e-07
"1286",3.23449969636547e-08,3.91203703703704e-07
"1287",4.69111088728855e-08,5.75810185185185e-07
"1288",3.05035942101475e-08,3.50694444444444e-07
"1289",2.78885613310897e-08,3.50694444444444e-07
"1290",3.58968497793383e-08,3.88888888888889e-07
"1291",3.03740038193464e-08,3.56481481481481e-07
"1293",2.99097884632562e-08,3.71527777777778e-07
"1294",2.59808199764852e-08,3.18287037037037e-07
"1295",4.16409344636e-08,4.76851851851852e-07
"1296",3.62488794460772e-08,3.94675925925926e-07
"1297",2.98484848484848e-08,3.51851851851852e-07
"1298",3.26070423606358e-08,3.65162037037037e-07
"1299",4.6027540419962e-08,4.63541666666667e-07
"1300",3.95057604048218e-08,4.11458333333333e-07
"1301",4.23632028572336e-08,4.16087962962963e-07
"1303",3.80038095298447e-08,4.16666666666667e-07
"1304",3.7953470940295e-08,4.16666666666667e-07
"1305",2.91170469300686e-08,3.29861111111111e-07
"1306",2.79456971084811e-08,3.36805555555556e-07
"1307",2.74776126179187e-08,3.71527777777778e-07
"1308",4.18006582281949e-08,4.13194444444444e-07
"1309",3.44677272669659e-08,3.46643518518519e-07
"1310",3.33012691481895e-08,3.59953703703704e-07
"1311",4.04689972104255e-08,4.57175925925926e-07
"1312",4.62189220883984e-08,4.8900462962963e-07
"1313",3.36789490154005e-08,3.37962962962963e-07
"1314",4.50732508759379e-08,4.38657407407407e-07
"1315",2.87868496658547e-08,2.73148148148148e-07
"1316",5.02600202942669e-08,4.60069444444444e-07
"1317",4.02590945939099e-08,3.49537037037037e-07
"1319",4.38387874175545e-08,3.99305555555556e-07
"1320",3.84365617952656e-08,4.53703703703704e-07
"1321",3.29394716386816e-08,3.56481481481481e-07
"1322",3.63840196624004e-08,3.88888888888889e-07
"1323",3.33132799542258e-08,3.75578703703704e-07
"1324",3.25534515974411e-08,3.78472222222222e-07
"1325",4.34850886539787e-08,4.76273148148148e-07
"1326",5.44227390398221e-08,6.28472222222222e-07
"1327",5.92680577178887e-08,7.82986111111111e-07
"1328",3.91193891206507e-08,4.39814814814815e-07
"1329",4.67759262882527e-08,5.78703703703704e-07
"1330",4.30871505569603e-08,4.79166666666667e-07
"1331",5.31194245872233e-08,5.76967592592593e-07
"1332",4.51066021062127e-08,4.80324074074074e-07
"1333",3.9360431341025e-08,4.38657407407407e-07
"1334",4.67940802164958e-08,5.15625e-07
"1335",4.41853348687975e-08,4.51388888888889e-07
"1336",3.93662619173505e-08,4.13773148148148e-07
"1337",6.38950880103848e-08,6.99074074074074e-07
"1338",3.98523476165912e-08,4.62962962962963e-07
"1339",5.44108147134823e-08,6.26736111111111e-07
"1340",4.93911661081035e-08,5.8912037037037e-07
"1341",5.54820620864435e-08,7.06018518518519e-07
"1343",4.38441388027383e-08,4.78587962962963e-07
"1344",4.44487026947106e-08,5.12731481481481e-07
"1345",4.30348754362449e-08,4.97106481481482e-07
"1346",5.73491177561058e-08,7.07175925925926e-07
"1347",3.84804321794035e-08,5.01157407407407e-07
"1348",5.67187987706788e-08,7.24537037037037e-07
"1349",4.65304246149631e-08,5.43981481481481e-07
"1351",3.56780010860652e-08,4.30555555555556e-07
"1352",6.983355668446e-08,7.1875e-07
"1353",5.9631581883088e-08,6.97916666666667e-07
"1354",5.5127642887639e-08,6.25e-07
"1355",6.49480513366505e-08,7.33796296296296e-07
"1356",4.12321071424832e-08,5.01736111111111e-07
"1357",6.76777402361621e-08,7.78935185185185e-07
"1358",7.14893914014517e-08,7.8125e-07
"1359",5.13509323411171e-08,5.99537037037037e-07
"1360",5.98025531083554e-08,7.2337962962963e-07
"1361",8.23825088125935e-08,9.43287037037037e-07
"1362",9.78085081855207e-08,1.08391203703704e-06
"1363",3.76262653697306e-08,4.59490740740741e-07
"1364",7.46108197801084e-08,7.34375e-07
"1365",6.43740487062405e-08,6.85185185185185e-07
"1366",7.12521821799825e-08,7.29166666666667e-07
"1367",8.31795311354867e-08,8.44907407407407e-07
"1368",8.3069164224012e-08,8.4837962962963e-07
"1369",5.64255376028134e-08,6.1400462962963e-07
"1370",5.50340667277907e-08,6.12268518518519e-07
"1371",7.17818174246211e-08,7.22222222222222e-07
"1372",7.99556767574271e-08,8.31018518518519e-07
"1373",8.82094846152613e-08,1.00115740740741e-06
"1374",5.92184686633457e-08,6.68981481481481e-07
"1375",6.9370620139423e-08,7.81828703703704e-07
"1376",6.57125742502095e-08,7.2337962962963e-07
"1377",7.65797694939315e-08,8.58796296296296e-07
"1378",7.76905579945282e-08,9.59490740740741e-07
"1379",5.72833795074346e-08,6.42361111111111e-07
"1381",4.4252495117275e-08,5.91435185185185e-07
"1382",7.72098919801326e-08,8.49537037037037e-07
"1383",3.66620735525957e-08,4.45023148148148e-07
"1385",8.41212955861094e-08,1.05555555555556e-06
"1386",4.03069034652795e-08,4.66435185185185e-07
"1387",6.03168331480468e-08,7.48263888888889e-07
"1388",6.33241387663865e-08,8.42592592592593e-07
"1389",3.75936273331731e-08,4.75115740740741e-07
"1390",3.91160825085505e-08,4.38657407407407e-07
"1391",3.47189375425745e-08,3.58796296296296e-07
"1392",4.52275154678657e-08,5.49189814814815e-07
"1393",3.04825205217652e-08,3.3912037037037e-07
"1394",3.95015294578453e-08,4.44444444444444e-07
"1395",5.07228623793676e-08,6.35416666666667e-07
"1396",7.30975053204319e-08,8.68634259259259e-07
"1397",4.49283554130128e-08,5.14467592592593e-07
"1398",3.25989892080863e-08,3.75578703703704e-07
"1399",2.86876892615887e-08,3.09027777777778e-07
"1401",4.96727066470444e-08,5.41666666666667e-07
"1402",4.40761147515791e-08,4.62962962962963e-07
"1403",4.83674826156616e-08,4.97685185185185e-07
"1404",4.43690980313977e-08,4.69907407407407e-07
"1405",4.00829369688255e-08,4.15509259259259e-07
"1406",4.18413896513164e-08,4.61226851851852e-07
"1407",4.43533273807722e-08,4.49074074074074e-07
"1408",4.94927172580332e-08,5.41666666666667e-07
"1409",4.78107978107978e-08,5.2662037037037e-07
"1410",5.46612798129106e-08,5.83333333333333e-07
"1411",6.84198217909691e-08,6.88657407407407e-07
"1412",4.84382389273447e-08,4.96527777777778e-07
"1413",5.1307086507949e-08,4.96527777777778e-07
"1414",5.46917637636627e-08,5.99537037037037e-07
"1415",4.80564713886272e-08,5.30092592592593e-07
"1416",5.00350053723348e-08,5.11574074074074e-07
"1417",3.58859664817796e-08,3.94675925925926e-07
"1418",4.48811412499181e-08,5.05787037037037e-07
"1419",6.22448496553814e-08,6.31944444444444e-07
"1420",9.00998117328617e-08,9.29976851851852e-07
"1421",8.84212633623153e-08,9.12037037037037e-07
"1422",9.00984223333068e-08,9.46759259259259e-07
"1423",8.71759657647164e-08,8.98148148148148e-07
"1424",4.92189353122565e-08,5.21412037037037e-07
"1425",5.79184399250885e-08,5.97222222222222e-07
"1426",4.92348610017576e-08,5.11574074074074e-07
"1427",4.58261860125034e-08,4.88425925925926e-07
"1428",3.86067715926275e-08,4.0625e-07
"1429",6.99283282977941e-08,7.21064814814815e-07
"1430",6.23657257857765e-08,6.73611111111111e-07
"1431",4.54432668853562e-08,4.54861111111111e-07
"1432",5.5698546979858e-08,5.46875e-07
"1433",5.13812127460591e-08,5.32407407407407e-07
"1434",4.9365832416575e-08,4.80324074074074e-07
"1435",4.35969041356599e-08,4.3287037037037e-07
"1436",4.24280117575091e-08,4.32291666666667e-07
"1437",4.03393546264873e-08,4.34606481481481e-07
"1438",4.17956585287032e-08,4.28819444444444e-07
"1439",4.4973601327981e-08,4.58333333333333e-07
"1440",4.47450045598704e-08,4.69328703703704e-07
"1441",5.21750766270412e-08,5.14467592592593e-07
"1442",4.63787163388878e-08,4.91319444444445e-07
"1443",4.76272806124683e-08,4.69328703703704e-07
"1444",4.53394329147479e-08,4.34027777777778e-07
"1445",4.19378743429898e-08,4.31134259259259e-07
"1446",4.07333828253809e-08,4.24189814814815e-07
"1447",7.42967530081749e-08,7.10069444444444e-07
"1448",3.87604208225281e-08,3.88888888888889e-07
"1449",4.08464836104337e-08,4.22453703703704e-07
"1450",3.81186102468794e-08,3.78472222222222e-07
"1451",4.04846092566473e-08,4.36342592592593e-07
"1452",2.99777129243197e-08,3.37962962962963e-07
"1453",4.14343814300412e-08,4.69907407407407e-07
"1454",4.13599735223237e-08,4.24768518518519e-07
"1455",6.24415715067087e-08,6.34837962962963e-07
"1456",4.46407878407273e-08,4.83796296296296e-07
"1457",3.79280468271057e-08,3.69212962962963e-07
"1458",4.2972944889235e-08,4.58912037037037e-07
"1459",3.99531446639001e-08,4.31712962962963e-07
"1460",3.58242364145855e-08,3.94675925925926e-07
"1461",5.89579942219469e-08,5.90277777777778e-07
"1462",4.07118718427876e-08,4.07407407407407e-07
"1463",3.18848225216455e-08,3.65740740740741e-07
"1464",5.11217760647968e-08,5.47453703703704e-07
"1465",4.4403947550649e-08,4.56597222222222e-07
"1466",3.46790423257508e-08,3.76157407407407e-07
"1467",3.57988822398988e-08,4.23611111111111e-07
"1468",3.60951051968816e-08,3.83101851851852e-07
"1469",5.11678553593157e-08,5.19675925925926e-07
"1470",3.25646184316084e-08,4.07407407407407e-07
"1471",3.62478819864447e-08,3.93518518518519e-07
"1472",4.87326414582409e-08,5.40509259259259e-07
"1473",3.75839390792662e-08,3.87152777777778e-07
"1474",4.04977532817866e-08,4.97685185185185e-07
"1475",4.62089664338744e-08,5.64814814814815e-07
"1476",4.25331887635699e-08,5.01157407407407e-07
"1477",4.46775830440095e-08,4.375e-07
"1478",6.78102489042186e-08,5.70601851851852e-07
"1479",4.97039005900993e-08,4.58333333333333e-07
"1480",9.67096742869528e-08,8.90046296296296e-07
"1481",8.18733145504543e-08,7.44212962962963e-07
"1482",7.93181981413507e-08,7.10648148148148e-07
"1483",8.06203960074518e-08,6.74768518518518e-07
"1484",6.13804796674597e-08,5.50925925925926e-07
"1485",1.08635011049569e-07,1.00462962962963e-06
"1486",9.63297802610946e-08,9.05092592592593e-07
"1487",9.65661746431178e-08,8.44907407407407e-07
"1488",9.99875660452919e-08,8.69791666666667e-07
"1489",8.43200729086202e-08,7.00810185185185e-07
"1490",8.97692213019605e-08,7.31481481481482e-07
"1491",1.08625147569009e-07,9.39814814814815e-07
"1492",1.08978100840921e-07,8.28703703703704e-07
"1493",1.01261552500777e-07,9.375e-07
"1494",7.88184536149524e-08,7.16435185185185e-07
"1496",9.4829530806909e-08,7.93981481481481e-07
"1497",8.64592139476499e-08,6.92708333333333e-07
"1498",8.64757737189244e-08,6.85763888888889e-07
"1499",7.72843316567596e-08,5.625e-07
"1500",8.74313063590127e-08,8.29861111111111e-07
"1501",7.68559684855854e-08,5.90277777777778e-07
"1502",7.59155046320439e-08,7.1875e-07
"1503",7.02514586504312e-08,6.64930555555556e-07
"1504",7.04843314492437e-08,6.2962962962963e-07
"1505",6.86472903106679e-08,6.55092592592593e-07
"1506",6.06243658041603e-08,5.97222222222222e-07
"1507",6.88625697615424e-08,6.8287037037037e-07
"1508",7.61253365848701e-08,6.93865740740741e-07
"1509",6.11301369863014e-08,5.3587962962963e-07
"1510",3.64576542807475e-08,4.27662037037037e-07
"1511",4.54227915901051e-08,4.375e-07
"1512",3.53290173834465e-08,3.87731481481481e-07
"1513",8.32743464250562e-08,8.22916666666667e-07
"1514",8.51487189244038e-08,6.35416666666667e-07
"1515",4.19286313062034e-08,4.03935185185185e-07
"1516",3.48568237026456e-08,3.91782407407407e-07
"1517",2.6242951020151e-08,3.73842592592593e-07
"1518",2.69026722556981e-08,3.7962962962963e-07
"1519",2.77729410006591e-08,4.11458333333333e-07
"1520",2.64278894653409e-08,3.81944444444444e-07
"1521",2.60752487827037e-08,3.75578703703704e-07
"1522",2.62198506408316e-08,3.88888888888889e-07
"1523",2.66622360785755e-08,3.72106481481481e-07
"1524",3.49069910270023e-08,4.51967592592593e-07
"1525",7.42158358000626e-08,6.16898148148148e-07
"1526",4.88460677533699e-08,3.90625e-07
"1527",7.36903855910705e-08,7.58101851851852e-07
"1528",5.93024437331707e-08,9.40972222222222e-07
"1529",3.48836047729277e-08,3.33333333333333e-07
"1530",4.21259117303103e-08,3.69212962962963e-07
"1531",4.14381610059942e-08,4.08564814814815e-07
"1532",3.58395738999187e-08,3.55902777777778e-07
"1533",3.80541017718646e-08,3.84837962962963e-07
"1534",3.71234919880679e-08,3.44907407407407e-07
"1535",5.5501447508569e-08,4.61805555555556e-07
"1536",4.44592454120532e-08,4.03935185185185e-07
"1537",4.28985139236527e-08,3.94097222222222e-07
"1538",3.93747857144881e-08,4.12037037037037e-07
"1539",3.99012418694787e-08,3.93518518518519e-07
"1540",3.26811473127263e-08,3.3912037037037e-07
"1541",3.93803440185907e-08,3.94675925925926e-07
"1542",3.46181871661686e-08,3.58217592592593e-07
"1543",3.04926181942311e-08,4.27083333333333e-07
"1544",3.58065096110183e-08,4.05092592592593e-07
"1545",3.6366396549197e-08,3.91203703703704e-07
"1546",3.97727913290132e-08,4.02777777777778e-07
"1547",3.87667161327738e-08,4.0625e-07
"1548",3.66025250988743e-08,4.1087962962963e-07
"1549",3.09517849901815e-08,3.76157407407407e-07
"1550",2.94295831989589e-08,3.77314814814815e-07
"1551",3.21957974257646e-08,3.77893518518518e-07
"1552",3.77394378804153e-08,3.80787037037037e-07
"1553",4.06474626475738e-08,4.46759259259259e-07
"1555",3.87229257245701e-08,5.11574074074074e-07
"1556",5.15352988672336e-08,7.16435185185185e-07
"1557",4.34796843891152e-08,4.40972222222222e-07
"1558",3.28863223047297e-08,3.40277777777778e-07
"1559",3.41308117245226e-08,3.99305555555556e-07
"1560",3.52973368971302e-08,4.07407407407407e-07
"1561",3.41493580120226e-08,3.85416666666667e-07
"1562",3.71918394122693e-08,4.08564814814815e-07
"1563",3.22571002249977e-08,3.72685185185185e-07
"1564",4.04536316228227e-08,3.95833333333333e-07
"1565",3.77800945727593e-08,3.68055555555556e-07
"1566",3.31556493075545e-08,4.12037037037037e-07
"1567",3.61649256593379e-08,3.6400462962963e-07
"1568",2.96267247983259e-08,3.88888888888889e-07
"1569",3.11406721585769e-08,4.16666666666667e-07
"1570",3.24646326654523e-08,4.39236111111111e-07
"1571",2.9163358870802e-08,3.71527777777778e-07
"1572",3.21837186151198e-08,4.45601851851852e-07
"1573",2.90844044482422e-08,3.93518518518519e-07
"1574",3.05072040220873e-08,3.98148148148148e-07
"1575",3.05472472907582e-08,3.85416666666667e-07
"1579",2.84666426792687e-08,3.8599537037037e-07
"1583",3.87719303207898e-08,4.01041666666667e-07
"1584",4.56306414250339e-08,4.52546296296296e-07
"1585",3.89519409147623e-08,3.99305555555556e-07


==> TIKZ_FIGURES/catchment_dimensions_and_flows.pdf_tex <==
%% Creator: Inkscape 1.0.2-2 (e86c870879, 2021-01-15), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'catchment_dimensions_and_flows.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{475.65349483bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.34677929)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{catchment_dimensions_and_flows.pdf}}%
    \put(0.1566937,0.1914179){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$S_x$\end{tabular}}}}%
    \put(0.24064836,0.14076076){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$S_y$\end{tabular}}}}%
    \put(0.04385602,0.0938638){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$L_z$\end{tabular}}}}%
    \put(0.27474189,0.07521739){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$L_X$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{catchment_dimensions_and_flows.pdf}}%
    \put(0.59645625,0.20093641){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Overland flow\end{tabular}}}}%
    \put(0.78274392,0.12523108){\color[rgb]{0,0,0}\rotatebox{47.104636}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Channel flow\end{tabular}}}}}%
    \put(0.60539861,0.00031823){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Subsurface flow\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{catchment_dimensions_and_flows.pdf}}%
  \end{picture}%
\endgroup%


==> TIKZ_FIGURES/summary_cluster_1.csv <==
"","PC1","PC2"
"2",-0.21246625925257,-2.31502469969624
"3",-0.0145457763279153,-2.62057747310913
"5",1.9594476315867,-3.80195405606695
"6",2.21508738345139,-2.51705751188299
"7",2.28759340999605,-3.2651226952543
"9",4.15746258188175,-2.37301456144406
"10",2.26885177497378,-3.67472327778151
"11",1.20703120128273,-2.82850440557317
"12",1.12064263889705,-3.14873747684875
"13",3.15329337540435,-4.3347019868578
"14",2.57069260224049,-4.15560118915714
"20",3.45087485441428,-4.15544953535743
"21",3.81230032318722,-4.69010969678235
"22",3.84550202680475,-4.21177952723378
"23",2.55459318053429,-3.50740258251301
"25",3.07092341553121,-3.78432845331196
"28",0.972336742640484,-2.49464233257429
"29",2.11517578790996,-3.26594617037731
"31",0.86199433895397,-2.56697217047631
"33",0.750501705785686,-2.88013215516401
"34",0.0807360113351358,-2.46865057461461
"45",0.474916823168081,-2.49081880437717
"46",0.832681878217381,-2.97096881768099
"47",0.817840495624523,-2.95580938277256
"48",0.954711114787826,-2.58070481464024
"49",0.773179781066414,-2.91856733246899
"50",0.521558460105288,-2.40242500275568
"51",0.793402869194749,-2.9804561676465
"52",1.14724811698015,-3.45539048544556
"53",-0.127400447139722,-2.25301004829046
"54",0.49810260717857,-2.6626531860986
"56",0.964811497944433,-3.22223226239604
"57",0.517304387882988,-2.06663772603039
"59",0.255689710113774,-2.20830938138539
"60",1.88462761665005,-3.74885566346229
"66",0.252432422383246,-1.91381542573295
"71",0.500482445396621,-1.47614113415228
"77",0.382220370434618,-1.38421136001102
"79",0.393618637979916,-2.34174650237931
"80",0.365560899227688,-2.42934396159456
"81",0.865963999511057,-2.79695065311019
"82",0.663725670747603,-2.51379217841687
"83",1.36950626256841,-3.44934669146559
"84",-0.0152862708327309,-2.86541753569154
"85",1.60352173039573,-3.57550620884927
"86",0.717267217098073,-3.04137487594839
"87",1.86119733454307,-3.92119197518271
"92",1.28987199859102,-1.35842908450553
"95",0.906438895695337,-1.10908019732477
"96",1.25584953540175,-1.30566787725326
"97",1.46573238352969,-1.69137723510351
"99",2.62211615625791,-3.16140178288076
"108",2.4938483880197,-3.05800444583412
"112",0.328493500384154,-1.82313298331163
"116",0.875295621486222,-1.0588782294859
"117",3.15088360864346,-3.08564207496593
"118",1.44757025769529,-3.15071974502647
"119",1.86407627772068,-1.80103441160023
"120",1.03654300092091,-2.39877317734667
"121",2.72390732611732,-3.24454983738375
"123",1.13478820252263,-2.05280688459424
"124",4.52669823272115,-3.59831817497394
"126",1.15795154759576,-2.01200513141573
"127",4.65840524782946,-3.34582287816464
"128",1.07784723927189,-1.90536861078304
"134",0.942829992817117,-3.05341099658797
"135",2.05082122670382,-3.50978417060466
"136",1.86479550586374,-3.3977839806814
"137",2.05781436936384,-3.78093122285892
"138",3.29238109373195,-3.16729032326584
"140",2.28372934416026,-1.63327483058163
"143",2.02511407582397,-1.19224246925655
"144",1.68284564764801,-0.0481873944461817
"145",1.61746107908543,0.611149983368796
"150",1.38974912048425,0.211950706281601
"152",1.41083255804172,0.262349740646823
"155",1.52745835287868,-0.297503127809133
"157",3.54616987804474,-2.24212365004396
"158",1.4654653774742,-0.145120834929765
"160",4.49574627598439,-3.26433461203108
"161",1.75584282332557,-0.837695046489272
"167",4.28939591371966,-5.14644169968703
"173",4.10894721387063,-5.01838118494274
"197",2.90854092411341,-1.04659947940959
"198",0.718256775471247,-0.49336058482594
"199",1.65858063392863,-0.134656047463017
"200",2.02592107768885,-0.334196198122838
"201",1.81831197380397,-0.199041956654415
"202",2.1772203793166,-0.388152354574858
"205",1.42807114816587,0.00432317611063321
"206",2.46524784916951,-0.677591181063571
"207",1.39332283872607,0.151203313809095
"209",2.70519584733645,-0.606617570744022
"214",2.44100655710652,-0.634843428853649
"215",3.02178231251147,-0.981098256626781
"216",1.14878785251646,0.190835165878434
"223",2.25807388861718,0.33076206139771
"225",3.6895123913151,-1.55141907778413
"227",1.45579280870299,-0.138979962825681
"228",3.26187850377262,-1.20470538435505
"231",1.64306966524499,-0.227901284234475
"232",1.90170552156431,-0.243829824761457
"236",0.99124877626585,0.0577967637097257
"241",1.67287672661549,0.744194341724912
"243",2.18347923112513,-0.659173876394993
"246",2.63042802728589,-0.894617096115472
"248",1.64904110307061,0.494706187938534
"249",1.39819915664113,-0.0148747679136083
"250",1.85597783443605,-0.185292357765504
"251",1.39904172794696,0.576608784920271
"256",1.2860378409929,0.489694309896563
"260",2.03245511337684,-0.522605930907313
"263",1.74165234945847,-0.439233460423164
"265",1.22753739393301,0.0173246702837686
"267",2.8186496083948,-1.25223833479363
"269",2.27620221881891,-0.722550267091902
"275",1.69118064396118,-0.00929266507908399
"279",2.31656760617361,-0.734462541238288
"284",2.49250086403122,-1.11454334623893
"310",1.34217548957055,0.343678843604591
"313",1.44686477789969,0.661006538245413
"315",1.9022175455295,0.689602983023625
"322",1.65671173421516,0.354913893646704
"327",1.78354251501568,0.40280355524168
"330",2.15138846476081,-0.083096787796195
"332",1.87964023228042,0.798999189217256
"337",2.10348532367754,-0.213631074734681
"343",2.21625852573578,-0.27870646141011
"351",1.77434394575191,0.822231636364959
"352",1.37508941013609,0.77188432104078
"359",2.16023418517247,0.42010528542831
"366",1.7287193817584,0.393638274958549
"384",2.34776471121942,0.696060849610588
"386",1.43553666780876,0.664616833685675
"392",2.98380951335731,-1.00574529151012
"396",2.63397386871738,0.654585786695067
"406",1.64021149588879,0.657717698173037
"417",1.53736958616124,0.833131708886275
"430",2.57688289279701,0.492034724568565
"435",1.83266481829416,0.725568293490383
"476",1.61559701978024,0.688737742065009
"939",1.99835092927829,0.924364549877027
"940",2.25077787496515,0.765604500407014
"947",2.29843484120297,0.680810122636443
"948",1.87772882189108,0.943378682318153
"949",2.73432215265112,0.436686044139809
"955",1.7709338740336,1.15490070990343
"956",2.47589228549164,0.368023320376015
"957",2.55942503570422,-0.274614196227039
"958",2.20573481431467,-0.368211635547675
"959",2.54772363892366,0.0691964595298867
"960",2.25271753253378,0.20552966730027
"961",2.01106314699354,0.297482854992314
"962",1.82644941472297,1.11439125293334
"965",2.0895102175324,0.529216554177295
"966",2.01031135003398,0.823174128912761
"968",1.57925315774058,0.955406803780356
"969",1.95850470314392,0.744858963860486
"971",1.72386036301572,0.888773928520198
"973",2.11345728655821,0.0205340169536769
"975",2.44143737862036,0.153105801487831
"976",2.25656024377266,0.407779656578526
"977",1.62993609084824,0.565370418895796
"979",1.65658376841017,1.19467602867677
"981",1.79969051772359,0.876928932510777
"986",1.94180673329865,1.25338595789239
"987",1.80342445865145,0.739305419222453
"989",2.05370018892757,0.512154532145256
"993",1.63380607919071,0.770853548511879
"994",1.56245509728017,0.590563702000821
"995",2.11838425273933,0.534056063859621
"996",1.81378406255479,0.947673504249135
"1000",1.58811927472557,0.906216803468008
"1002",1.61499644027406,0.850204917064146
"1012",2.07846224140368,0.887407890680871
"1022",1.88796786072484,0.351639479789269
"1031",1.98810334250288,0.46364772097436
"1035",1.53522066865175,1.01653328191157
"1067",1.71387541706794,0.33240774897598
"1074",2.7214091675931,-0.290663145758558
"1075",2.17815418881508,0.252772447079001
"1082",4.62575659805725,-0.888973641373973
"1085",2.09062287228644,0.052859077612195
"1088",2.28708903515022,-0.075136286462017
"1093",2.40524427860516,-0.495947027330776
"1119",2.74404714359364,-0.229339100415043
"1120",3.06000167397934,-0.470434113454581
"1127",5.01544719984089,-0.594914974868347
"1128",4.86990193629415,-1.37121623125551
"1129",5.1150046782416,-1.13433538459244
"1148",1.77882033325361,0.173282898789235
"1150",2.77281232488743,-0.314039818252944
"1151",2.58993346040603,-0.165725461353525
"1152",2.18266192729665,-0.248377866296486
"1153",2.13835883707548,0.0252894437211607
"1155",1.3526040284159,0.50443820977701
"1157",2.17810922054228,0.376759157577292
"1158",2.67785794763608,-0.278697054886361
"1159",1.30596691490734,0.235249769526762
"1160",1.21272401803768,0.378027207104121
"1161",2.87167207132202,-0.71059023806749
"1162",1.72303878493324,0.424757921065609
"1163",2.15979893858538,-0.0793907582227792
"1169",1.42922803037041,0.493231256396825
"1170",2.61294060507279,-0.181760749678925
"1173",1.3619973078213,0.499784838850079
"1174",2.59881983092255,-0.833825911651223
"1176",2.18991932496778,-0.252016013538956
"1181",2.54986774770078,0.171969496960638
"1182",2.70045982499862,0.707962918792674
"1184",2.58960800125986,0.230149822353979
"1185",2.27960150625114,0.445919079534641
"1186",2.80457545809202,-0.143910989025942
"1188",2.84223351719999,0.582180556624615
"1193",2.4630521687906,0.601239249437207
"1194",2.8099793569634,0.135646032494918
"1195",2.83283100217269,0.0514643482838198
"1196",3.5467136372028,0.404776244186948
"1197",3.09934691950904,0.834797605489279
"1198",3.66730515385694,0.341696667515461
"1199",5.2672765685201,-0.443517215531461
"1200",2.97200677884714,0.310875036869308
"1201",2.38317848926009,1.01891601127408
"1202",1.89507733986781,1.06181607084999
"1205",3.10754800015818,0.118944781983889
"1206",6.3088485156583,-0.587010913299973
"1207",3.36312141414908,0.457955398621332
"1208",3.60661541005927,0.259725944733591
"1209",1.34719604615552,0.765514389537159
"1210",4.8284181924713,-0.14315646603258
"1211",4.28004765371635,-0.216972512027609
"1212",3.25223836382958,-0.190825518867793
"1213",3.30264330694461,0.618840569874075
"1214",3.6985435801817,0.484445801758526
"1215",1.46118393420087,0.703510816633311
"1216",2.49541924299492,-1.02713563769898
"1218",4.58685531770146,0.00901671498367476
"1219",3.58646246337936,0.176539670201684
"1220",2.70624255763303,0.686904837640669
"1222",2.620363602433,0.192290879213071
"1223",2.04819026489789,0.137514537524856
"1224",2.67113761711131,-0.219307850682632
"1225",2.76158248807363,0.06660483138316
"1226",2.69891872722648,0.00937351100996245
"1227",2.6504246042999,0.0713970389049648
"1228",2.52636925824462,0.283422609482376
"1229",3.36697965001488,-0.381084006303763
"1230",2.54514952703109,0.157186905317988
"1232",2.40808237411301,0.260574785644878
"1234",1.46362400500627,0.474800816364103
"1236",2.89552522233237,-0.576967188415506
"1237",2.01880977963112,0.109062142147168
"1238",1.99507684613148,0.132120826629881
"1240",2.6952218189699,-0.231861526880817
"1241",3.03963978440188,-0.617746736791462
"1243",3.92962646614159,-0.761572487224325
"1244",4.19115161115861,-1.03355680080238
"1245",5.30841218691792,-1.95083965486929
"1246",3.39538397008151,-0.448909056359089
"1247",2.58428670347581,-0.40103246914048
"1250",7.05772057665733,-3.09528919599214
"1251",5.02616073917337,-1.68892962171464
"1252",2.11225438738762,0.0486795063861498
"1253",4.78510173880218,-1.50493686258669
"1254",4.50197659188451,-1.81562584607347
"1257",4.15213844034725,-1.19631314839633
"1259",1.84448921723035,0.337175881675797
"1262",1.92611209323695,0.279910376918623
"1263",4.05228829290933,-1.20919721815627
"1264",5.01488136142325,-1.66357751488579
"1266",3.51175067261421,-0.946970130644993
"1268",2.25294494047076,-0.142360651680786
"1274",2.39009927670627,-0.129993285497756
"1275",3.35180143927139,-1.10721037605449
"1279",1.58279254665989,0.639701114222085
"1280",2.91894916760346,-0.844907973958334
"1282",1.36836127946397,0.770105554788267
"1296",1.86304876472817,0.700025126255602
"1300",2.93245636097854,0.0903621845672539
"1308",2.61025569255401,0.438632525807181
"1309",1.95353133335425,0.484692467256767
"1312",2.10055328039981,0.71972013211143
"1316",1.62356834783203,0.772087097110621
"1317",1.95420911892483,0.886176926644306
"1321",1.93587939038626,0.866130130168347
"1324",1.92183208676438,0.536033350381464
"1327",1.89022080807839,0.866931991744025
"1330",1.89914442407821,0.931150814769913
"1338",1.72859369638144,1.11206586008241
"1343",1.67312696792845,0.87227262101003
"1344",2.34768896718584,0.709714029723018
"1345",1.81077186253262,1.0547297826027
"1347",1.82812479487325,0.266532291819336
"1350",3.74625521106709,-0.542812574127631
"1352",2.43588961918935,0.441286729054629
"1353",2.64845476224307,0.223850281586521
"1357",1.84409038086202,0.97880166004773
"1358",1.64684779663912,0.479347789166797
"1362",2.34643886875909,0.6362835595345
"1365",4.10795711900995,-0.765705736575602
"1366",3.98756336022339,-0.913406462075059
"1367",3.36523953946312,-0.40588271467106
"1369",1.54966873966427,0.547940451723024
"1371",4.66600546542365,-1.44742345063819
"1373",3.43619143498177,-0.527847104020347
"1374",5.70684650174242,-2.28932757560189
"1375",6.30053260389956,-2.64300446114429
"1377",6.23392625405434,-2.72206823475011
"1378",4.14161021058205,-1.01400851424691
"1380",6.12912969870729,-2.90384202052566
"1381",5.25939884498819,-2.14352440383391
"1382",3.05337853630083,-0.664240824567366
"1386",5.73409690223731,-2.43596269185322
"1394",2.23399198450499,-0.0464590740197039
"1396",1.41070659436522,0.396571595645006
"1399",1.6510805828917,0.274159528521202
"1400",3.2254008267675,-1.0492521498134
"1401",2.86656240680961,-0.864790002171793
"1402",1.32608589288146,0.597607522642926
"1405",1.92753502430511,-0.362011591041803
"1408",2.71621755859176,-0.057308282308485
"1409",4.85902962252799,-2.04179642880259
"1410",1.77355011259065,0.207245896243159
"1414",1.31097795431419,0.0925718078195297
"1416",1.82952043019008,0.577170567090979
"1417",2.08406881670295,-0.0421727262126904
"1418",1.77231620283881,0.56538665132901
"1420",1.77165088789365,0.169154894396638
"1421",1.74392277226898,0.165522224907837
"1423",1.64382541359141,0.402833924276351
"1425",2.66800110921486,-1.98736156574774
"1426",2.21866864908397,-0.473746792439579
"1427",1.8705205957477,-0.652080430682756
"1430",2.31974279876205,-0.58568791974837
"1432",1.29220529042299,0.294663847532126
"1433",2.04428963736891,-1.00967173198571
"1438",1.12544921604558,-0.0166075515932678
"1439",1.88132361898755,-0.810121758187119
"1440",1.48953418964775,-0.0596610125569388
"1443",2.84181616640537,-1.47026556441063
"1444",1.94907166359336,-1.36191706598192
"1446",1.26763892738592,-0.492300186316581
"1447",1.68284059848912,0.0616791137362847
"1448",2.52172127635715,0.73364720714999
"1449",1.19409185738276,-0.0640894047402348
"1450",0.998387980627506,0.0413914603155397
"1455",2.05908484495933,0.919504422948467
"1457",1.54779495874753,-0.377754182656828
"1461",3.36355843572144,-0.662301975373076
"1463",1.26304211099758,0.185903026612869
"1469",2.57775732288527,0.580897896317888
"1475",2.52072333708452,0.658104706222243
"1476",1.20436111754762,0.234436311933083
"1479",1.17171110328671,0.108188125525685
"1483",1.69245156562908,1.21284996498849
"1494",1.79515416143799,0.115986983261051
"1495",5.8301585196492,-3.50614829750496
"1498",5.42280221223622,-3.15022293563103
"1499",1.76904211266314,-1.41593213672044
"1501",5.12010834496779,-4.07933147781619
"1502",6.6034928529695,-4.24951720919564
"1503",6.30204420266029,-4.45334416969637
"1504",3.28970138754427,-1.46579935370337
"1507",6.70605925224135,-4.27095215625092
"1509",3.43469134729473,-3.80521397486144
"1511",5.81218454149111,-4.51533510429764
"1514",4.08973573666906,-2.58582841124738
"1516",3.90496409911309,-4.71397895455745
"1518",3.38412398231318,-3.65761245605163
"1519",3.34960864326656,-3.82017224484643
"1526",0.580386181008154,-2.73380526455663
"1528",3.05026148692221,-4.22086568444311
"1540",2.47126069622097,-0.962324025856007
"1542",3.7637692582715,-2.63835296695268
"1543",1.78868085082747,-2.26387560476665


==> TIKZ_FIGURES/summary_cluster_2.csv <==
"","PC1","PC2"
"1",-0.536557891978498,-0.255123218482774
"16",-0.493835093791695,0.462428557617237
"36",-0.160862266402962,-1.28772805036543
"42",-0.596705755616,-0.802637987659522
"62",0.36533970160376,-0.840699056789977
"63",0.2963834517706,-0.141276849162568
"64",0.241377051660799,0.204571213236412
"65",0.255367531677293,-0.42061418648674
"67",0.0172935776854816,0.522077175895414
"68",0.0916650106379741,0.653112203206372
"69",0.0780298122341621,0.37612153571889
"70",0.262033781358091,0.938382280542341
"72",-0.0314826774101808,0.679141586843337
"73",-0.234413196748661,0.421439795139468
"74",-0.034879314033799,0.671039058136699
"75",0.0259039679921227,-0.574256102972701
"76",0.115633776090632,-1.08755694944156
"78",0.129767830308648,0.107485762301064
"90",0.391682585264249,1.03257811737834
"91",0.0963314036674331,0.795395758757173
"94",-0.333227392430043,0.745097767615274
"101",-0.0736797640731114,0.841370610677474
"102",-0.366385276852793,0.667420309291607
"103",-0.378295922721474,0.774244324589925
"104",-0.358110944419156,0.73082640455594
"105",-0.654542124436461,0.473300580905682
"107",-0.322465752702212,0.776373352789563
"115",-0.105721139832904,0.459986328046541
"125",0.108538424639581,-0.270219862172127
"132",-0.126384275216986,0.483798166563289
"147",0.744029839913515,1.40831036713172
"148",0.0040855603699454,1.20949253053247
"149",0.478741432107271,1.72404784710033
"151",0.725010216461092,1.3769372301914
"174",0.0451867824892452,1.58805029805439
"175",0.270017102085775,1.36994813154746
"176",-0.121999316815464,0.791706328874608
"178",0.125432603400726,1.30918365895273
"179",0.258202563130304,1.16945982824811
"180",0.181755989284339,1.09423765843664
"181",0.418322104634846,1.01426587691558
"183",0.246977416550193,1.13408310409268
"184",0.47111297303689,0.653444148989207
"185",0.342845756069972,0.3887146607858
"186",-0.123303781700597,1.95767931208586
"187",0.0471257995481243,1.95835381496926
"188",0.368730267981972,1.31771034497189
"189",0.13500070644282,1.16274788014279
"190",-0.190374822210627,1.57263935365631
"191",-0.627100050497779,1.98430417324368
"193",-0.835622085321692,1.54804241677235
"195",0.170464202105244,1.0727122955752
"203",0.700447745926969,0.501912245825614
"204",0.953226037901831,0.263983927565882
"208",0.88899771957077,0.182810111190227
"210",0.502646618256687,0.490206604701672
"211",-0.00264675430550879,0.730136158572183
"213",0.868700228377901,0.268098265482777
"217",0.194492617771553,0.572801245828115
"218",-0.525828527136027,1.08302616804696
"219",0.454751956804132,0.723103570072966
"220",0.430575863107686,0.68686606930707
"222",-0.117851304608976,0.795891110667344
"226",0.667216170878201,0.162058924823988
"230",0.355535669408937,0.838419403711093
"234",-0.363631654930863,2.94936847018611
"235",-0.168803999143454,2.02948177390811
"237",0.706661144329684,0.329200036337892
"238",0.999944505972587,1.16607479491148
"239",0.680495746311957,0.166698110177887
"240",0.866499619703645,1.29637330395474
"242",1.12195927222022,0.717590241113143
"244",0.516332869746085,0.648739527852305
"245",0.79119817861096,0.679194618615145
"247",0.726023759041293,1.47096968592303
"252",0.712267410166511,1.38619448141064
"254",-0.517894925546421,1.59183563251541
"257",1.11905438759236,0.464591558909436
"258",0.85147212316007,0.420304103286857
"259",-0.274304196093035,1.66217980704766
"261",0.660929971037144,0.440250705396506
"262",-0.127536452412893,1.1804716877706
"266",0.478026630520973,0.742186929490495
"268",1.14135040118376,0.596209202290896
"271",-0.75546746539688,2.30366531359209
"272",0.140026104615208,1.59066327442036
"273",1.16570557015227,1.06057899846925
"276",0.623777623552317,1.3053377656924
"280",0.705593071911707,1.30661450522872
"281",-0.753128999116779,2.19184107666
"282",-0.897343804629325,1.95977665689536
"285",0.191441216121352,1.49961763317494
"289",-1.07701034832501,1.26618968711697
"290",-0.9469975549556,1.33475658003723
"291",-1.34387624040735,0.867479627232949
"292",-2.23551788381615,1.06227251181255
"293",-2.26130246109574,1.02903507033321
"296",-0.943895298283006,1.29319413620706
"297",-1.1782637875722,1.32153886403992
"299",-1.24493603180672,1.15996618686731
"300",-0.971639805064602,1.31785295129577
"301",-1.00853409695948,1.39075669752147
"304",0.674526310305022,1.65169073750037
"305",1.42354071010036,0.908512170509774
"306",0.787070363573503,1.7572184647697
"307",1.13438244322317,1.52914206874639
"309",0.895542924618755,1.29920599799624
"312",0.520094914304785,1.4358061832578
"314",0.833552542644816,1.73421312241126
"317",0.437191268273935,2.0348958074879
"318",-0.283060232627789,1.93351553174697
"323",0.796575453912768,1.648760123051
"324",0.0121646440334336,2.15202970970624
"325",0.314361130605235,1.76058389304738
"326",0.178171422150637,2.36986391653438
"328",-0.263815971609623,1.98447800524007
"329",-0.104140287377314,1.8163401142562
"331",0.944101921283781,1.54943910685188
"333",-0.364012724821876,2.51064032170156
"334",1.40936373760844,0.921354806527683
"336",1.31792377890607,1.0127044579356
"338",1.24609901902161,1.11887913712942
"340",-0.705769092090014,2.03775285167566
"341",-0.247408005546633,1.93820598648089
"342",0.906313161677041,1.15880673757783
"344",-0.960618762696729,1.60200319573154
"346",0.0919629471680003,2.01231159659296
"347",0.814830869846211,1.83564811740589
"348",0.982005026482307,0.989133503097322
"353",1.20009385796851,1.59543993502283
"354",0.323100260965537,2.91248873108714
"355",0.54821670210659,2.13838977122064
"356",0.49641162896738,2.74920617602694
"357",0.445364139876616,1.13626117845079
"358",0.872486798290434,1.14376729742983
"360",0.614190210238983,1.73180450615433
"362",-0.881307637281402,2.76695420541709
"367",-0.189882004648246,3.12159900630643
"368",0.361285055192296,1.86598546639512
"369",1.43237002152859,1.29566004286553
"372",-0.0514548133683682,1.94632257725181
"373",-1.13696003472313,0.990520966627545
"374",0.0748410965258403,2.49918143046894
"375",1.11059458777683,1.58900081203924
"376",0.680143302979032,1.76237423385068
"377",-0.463681592930391,3.1129022094239
"380",1.53579805160915,1.37690290063781
"381",-0.129733318117854,2.45126291625551
"382",0.400793627892609,1.22150829775644
"383",-0.880876449748203,1.73855291559564
"385",1.29760178567362,0.983389718384515
"387",-0.302392879565245,2.34536218148353
"388",1.00592955941439,1.0116888443282
"389",0.556673622685775,2.61779341471904
"390",-0.536092152187459,3.39908304287409
"391",0.369243185880177,2.88583998427391
"397",-0.414869568646939,1.41715226467269
"398",-1.00682486969483,2.15011821306006
"400",-1.17269838457404,1.46091861842118
"401",-0.250172615753026,1.90157804429551
"402",-0.680233238424853,1.40676512567806
"403",0.833553144894041,0.600200410488021
"404",-0.810702285435638,0.991290814565935
"407",-0.693622723125897,1.6265419494951
"408",-0.904841314007462,1.60089138864464
"409",-1.34219013711851,2.14730491990289
"412",0.549674430497319,1.04206082436157
"413",-0.973063567850275,1.51256383647213
"414",0.885892329634276,1.48378966633778
"415",0.86542345028184,1.02549704254661
"416",-0.914653027226673,0.940458006635199
"419",-1.46148441295884,0.775580434702481
"420",-1.5338731730447,0.857398871383607
"421",-0.901937864600143,1.83567925743842
"424",-0.379867088520947,0.936621483599256
"428",-1.38937882600022,2.27576984159753
"429",-1.5630628040184,1.76301589866838
"432",-0.649756760148744,2.28258143204653
"433",-0.00771244782425859,2.12718006415824
"436",-1.50388972284732,1.33022755093842
"437",-1.1501009265434,2.29309029582331
"438",0.812192957598213,0.399956859852443
"440",-0.250584609453189,1.53626857319753
"442",-1.83102714212089,2.15478682174725
"443",-0.752522793150726,1.99499214296386
"444",-1.02063691942167,1.55442744527861
"446",-1.31935269872138,0.950289960950249
"447",-0.0423192136269915,0.652863680184088
"450",0.880259543512996,1.61698909394744
"451",-1.10292525969219,2.22163561750848
"452",0.856038961884456,1.02858457234222
"453",0.743770341857114,0.515257881602409
"457",-0.595241872697919,2.13420140542693
"458",-0.893614500035875,1.81872022687346
"459",-1.25900650397289,1.85930127291649
"461",-0.0907000468141493,2.23543681532927
"462",1.08447856338413,0.941042598347684
"464",-1.19736068392013,1.83805290498701
"467",-1.07754818149795,1.42202636813467
"468",-1.20022441202411,1.43412455712659
"472",0.929375184170586,1.58084236109629
"475",-1.18713753670985,2.36139509341732
"477",-1.10626623333913,2.03260594375815
"478",-1.68585369304977,0.965686276600665
"480",-1.63855157219042,0.661352796844187
"482",-1.08784695150858,1.451964169958
"485",-1.80886980974918,0.876913594270432
"486",-1.54298341333262,0.853513868421893
"487",-1.22728912154038,0.920762046266486
"490",-1.62214003173651,0.792030816388479
"491",-1.23720952468199,1.50465614225799
"536",-2.03081168469868,0.11026749212731
"537",-1.58702841785183,0.715535897134517
"539",-2.18890168598673,0.289137578113998
"541",-2.16676010491536,0.439685947983565
"547",-1.90635042915662,0.41750581121871
"562",-2.07921033717402,0.329174335960847
"567",-1.81663494134813,0.509147503372853
"568",-1.72128377587533,0.574821193609354
"569",-1.60132683493685,0.737664948181249
"571",-2.03868390648725,-0.130676571482586
"583",-2.13571152877839,0.312170242138755
"589",-1.51880075425033,0.884343040322506
"590",-1.65971300472551,0.537609290808651
"591",-1.26295915143408,1.04779142258958
"592",-1.58544428152222,0.753596993070132
"593",-1.56367761485022,1.04465327252551
"594",-1.61798339862872,0.793131509754899
"595",-1.59123470972113,0.785504641155759
"596",-1.48147093864227,0.651314594033895
"597",-1.8319640645153,0.684543280014919
"598",-1.65257722958962,0.880340636585149
"599",-2.27563239822062,0.611935862586308
"600",-1.60642244210612,0.781975102982668
"601",-1.42728468097192,0.955241268037188
"602",-1.45354240123902,0.631910304914745
"605",-1.55829083354597,0.539448898671638
"610",-1.38514869583202,0.500773299824478
"643",-1.42322136504477,1.16265532629956
"644",-2.19738795315314,0.585705939012434
"647",-1.63914467188742,0.965460951105186
"650",-1.83533979800146,0.874770203430151
"651",-1.41614121163918,1.06148543787562
"653",-1.46878662639288,1.25520839746252
"655",-2.0984716087192,0.617640008624737
"665",-1.95260051528494,1.35456610372443
"667",-2.4138246703881,0.969516949905337
"668",-2.29879561210081,0.740490621225917
"669",-2.02465193958099,0.745573433918817
"674",-2.22129032811306,0.630188637529181
"676",-1.80496808359085,0.717062449521586
"677",-1.25095830947439,1.99365152504954
"679",-1.51469309093035,1.15075962180457
"680",-1.20009586408919,1.96589325384083
"688",-2.36828407776297,0.730374683457374
"691",-1.62902026414265,1.6628890049452
"692",-1.65417394819192,1.6556447613068
"693",-1.48204160900382,1.71143854797081
"695",-1.29428725990364,1.35486062661605
"699",-1.24601661681323,0.850921327208065
"700",-1.25334635186793,1.64708847577645
"710",-1.57596049197638,0.738273244464978
"712",-0.451892985048606,2.19900251948952
"713",-1.18762840696073,1.18721638051513
"731",-1.24187705939241,1.26263502500986
"733",-1.13621084731341,2.38010202324831
"735",-1.11250300772075,1.82961527593227
"736",-0.646966154620394,1.90776638038933
"737",-1.06145080823539,1.79334030844261
"739",-2.21669231883446,1.64259338383681
"740",-1.58696336307984,1.93293451620565
"744",-0.937919058573083,1.60579692094323
"745",-0.763101987975224,1.78205794162879
"753",-1.86918874193937,0.0543552233170021
"754",-1.22526913351383,1.16866955808516
"757",-1.6521676662749,1.6892908891763
"758",-0.273806219716804,2.10261029585683
"765",-1.34211892085159,2.40309491915229
"766",-1.70620337879777,1.63935239754779
"767",-2.12684587289472,2.15464721331191
"768",-1.46281900226618,2.462036019109
"776",-1.15266806238115,1.52190767345467
"778",-1.06282276519018,1.60574806416935
"789",-1.78044517467674,0.702974489988515
"792",-1.59716221073276,0.315479836238356
"794",-0.842442206606597,1.53163052932625
"795",-1.04286287093133,1.85085620144241
"799",-1.23875541117939,1.03767342421421
"802",-1.43444398797192,2.40709520463063
"805",-2.8873253372292,1.79238672077608
"807",-1.41834773831969,1.25210858478616
"809",-1.04071628200439,1.17656495203316
"818",0.408930115950224,1.82566587695937
"820",-0.817516960841446,1.43435915999615
"821",-0.120793108670932,1.70633310322063
"822",-1.11112131808533,1.12905980805009
"824",-0.133994435815597,1.74392688120627
"825",-1.55735124438932,0.442495542378479
"826",-0.342327420769225,1.52876235487688
"827",-1.19606527307021,1.45707329950539
"828",-1.69517533684292,0.364431998962463
"829",-2.17990192088073,0.737973580214054
"830",-1.4267690488565,1.37364959079949
"831",-2.85825429295471,0.287518886635112
"833",-1.64874480735525,1.784736069423
"835",-1.56681086731951,1.27158627388455
"838",-1.60822331343862,0.179402634073868
"839",-0.827659561749535,0.354029126392336
"840",0.00371507728786957,1.39902954879095
"843",-1.88676718141808,0.461601094195089
"844",-1.8918330536904,0.331393377833143
"847",-0.812691373962752,1.81490961928571
"848",-0.68343883681564,1.70633711416221
"849",-0.491472792052997,1.62420187652565
"850",-0.432313430148779,1.67804379587719
"851",-0.804248787143505,1.28568476881657
"852",-0.967431427431668,1.40049955252172
"853",-0.789368746713399,1.02496661170803
"854",-0.711539973781043,1.54790121503613
"856",-0.713180356425188,1.46622060280166
"857",-1.09046473135312,0.964376967320752
"858",-0.330001546826391,1.3401706330165
"860",-0.843124955281573,1.33671598908172
"861",-0.765308113020473,1.44693306939499
"862",-0.604651940958874,1.20868498311564
"863",-1.06455595385623,1.50254382311586
"864",-0.46622426608339,1.74470887275515
"865",-1.08858853177294,1.12758340622993
"867",-0.624907209798711,1.77283177722452
"868",-0.377143856141468,1.63387864148154
"869",-1.01298336290445,1.13483760754484
"870",-0.752068290026741,1.51190896837523
"871",-0.667583091481688,1.94598928680293
"872",-0.53975933071843,1.47646356923267
"874",-0.668448734970719,0.350482864389467
"876",-0.639691189810187,1.35075632502904
"878",-1.78550641987169,0.63460758531533
"879",-0.578183786586391,1.62154533230436
"880",-1.92752467890446,-0.0441935379341486
"881",-2.29805198695906,-0.383519048595681
"885",-1.6075373627566,0.0345419827815788
"886",-1.8383551042433,-0.215885660636356
"887",-1.62402205871427,0.314344212901848
"888",-2.06201144355084,-0.331753257901529
"889",-1.04751495042518,1.54000868072693
"890",-2.24702630858175,0.00129352665078472
"891",-2.10556601520473,-0.701038111876291
"894",-0.874571097106994,1.93510452733537
"895",-0.551071871156354,1.22677048518434
"896",-1.74094856225077,-0.0256018462185216
"897",-1.98363365200484,-0.323026886330348
"898",-1.7801073778357,0.355717324357836
"899",-2.35554757692911,-0.476858604966453
"900",-2.01580926457914,-0.323820894867192
"901",-2.00298457690634,-0.179863524023805
"903",-1.76682158294261,-0.39956924166703
"904",-1.97951986512634,-0.574017638692338
"907",-1.08556144834423,-0.00833323628343025
"908",-1.41464437620279,-0.268350001815562
"909",-2.00655121697981,-0.694507251176429
"911",-1.24568386770139,0.294325077113817
"912",-1.53686563248694,-0.282159947839566
"913",-1.3549421974082,-0.349080198025323
"917",-1.31936400418767,0.321425358960981
"919",-1.73678069753443,-0.32179044211866
"920",-1.20987672426872,0.670460467820663
"921",-1.40214984225685,-0.35585052521583
"922",-1.7203687955654,-0.459136297791083
"925",-1.62222372184645,0.0774839538856796
"926",-1.19728842974233,-0.554004862534774
"927",-0.580702349290993,0.0602415684055427
"928",-0.844500383535117,-0.0552128587095904
"929",-0.137481856083305,0.353041374182008
"930",-0.58888020291603,-0.343556670976944
"931",-0.567554153602136,0.15615717190686
"932",-0.882133824619326,-0.426966489608011
"933",0.395830055656434,-0.379699536134944
"934",-0.0789165971788803,0.321361595147187
"941",0.641592270363312,1.19443277965915
"942",0.63673103347068,0.583624312406886
"943",0.741452630800956,1.05308407993888
"945",1.38949798628655,1.18369182641422
"946",1.26431496002523,0.727374008205195
"950",1.01246848239957,1.52356170630251
"951",0.175471884208608,0.982878665860702
"963",1.46154723711606,1.06949490491465
"964",1.28631752203054,1.34042867967797
"967",1.47656569575155,1.02885001377269
"970",1.43854052296198,1.29914597179633
"972",1.33183328922592,1.33752637268273
"978",1.38012872814505,1.39407042693607
"980",1.29179987714125,1.2418161391845
"982",1.38358545142136,1.06020061121801
"988",1.17572348781849,0.809620030920049
"990",0.17382610769889,0.623102077781147
"991",0.568139637621517,1.01824953653645
"992",1.44107870712944,1.10880547582161
"997",1.29706970981075,0.819914831874014
"998",0.441985197178057,1.17615853016179
"999",0.430206906472989,1.07213599228625
"1001",-0.277394579589221,0.875998310302328
"1008",1.59447471544414,1.19580436585797
"1009",1.35320431002199,1.33205879050297
"1013",1.49289543789333,1.15594243779385
"1014",1.51018996129801,1.34707672101571
"1015",1.56294754253777,1.24063801328271
"1016",1.39595702425106,1.37918191861088
"1021",1.01245409628797,0.937284736184683
"1027",-0.224604570715662,0.292214721588028
"1028",0.70709883594881,1.25985573428033
"1030",-0.913727308332938,-0.499648659995551
"1032",-0.819871534706599,-0.591233221104777
"1038",-0.379784084667485,0.137248828500889
"1039",-0.140432204877274,-0.413674562532386
"1040",1.2077269585808,1.17563043378383
"1047",-1.61997571701267,0.542501367472343
"1059",-0.285694890852381,-0.172724425360383
"1063",0.54883867781249,0.932064956625247
"1066",-1.52286995376553,1.06474861543495
"1068",-0.933211536302644,1.66709913517128
"1070",0.447509317276882,0.688868883102747
"1072",-1.55312198085944,0.815204355803126
"1073",-0.845241274389677,1.61895466451298
"1077",-0.812448590523711,1.84841438807518
"1078",-0.969548639305071,1.01567766709232
"1079",0.428289950819945,0.825997873016997
"1081",-0.18556864629423,2.15360823180746
"1084",-1.06551115220516,1.44392698117941
"1086",-1.49827912885791,0.252405234541939
"1089",0.284854679679679,0.754964046039249
"1090",0.249247486841803,0.969553967301078
"1091",0.32122651476779,1.7083718378294
"1094",-1.06667499834791,1.25609784290846
"1095",-0.578620646072487,1.57488438727152
"1096",0.276017334380165,0.955304543569077
"1097",-0.393550615893476,1.76780100286137
"1099",-0.895953712154771,1.54657347657305
"1104",-0.595497088847759,1.62632184802451
"1105",-0.582392608046338,0.734944501011249
"1106",0.487711382340272,0.60524861704291
"1107",-0.62064209545032,0.478404466972833
"1108",-0.886130117539384,1.31885534726868
"1109",-0.871140019465523,1.11075651515665
"1110",-0.916116494102715,1.2776017765165
"1111",-0.368254374104712,1.79603214095486
"1112",-0.884244091634322,1.42900440905611
"1113",-0.665471015870816,1.89678647474945
"1114",-0.742948901910375,1.99109626319759
"1116",-1.35371621999054,1.54388459295551
"1118",-0.590846335881321,2.29872000081348
"1122",0.493550715608674,2.29373419804106
"1123",0.242969635417573,2.13169780882169
"1131",0.761616030816883,0.846345473553862
"1132",-1.42291179851668,0.977575313021277
"1139",-1.37870152265694,0.842456415468238
"1140",-0.645237709766894,0.494789341052763
"1149",0.00862576410098626,0.799829888944153
"1164",-0.708385165212011,1.06627775801281
"1166",0.51168852100863,0.697992534072799
"1167",0.798935314814527,0.948353214946682
"1168",0.934454341282468,0.557719825700784
"1171",-0.855396872718091,1.24403782085224
"1172",-0.579149434524979,1.01592203704616
"1175",-1.09536323609867,1.03398699459664
"1180",-0.266256833636744,0.965111904553684
"1192",0.796829065600896,0.749623262000517
"1217",0.385449358245031,0.740886417280345
"1258",1.21619690619387,0.746745314389011
"1260",0.857902987623958,0.576764009385865
"1265",1.15498484388437,0.796421475369798
"1270",0.791277772556488,0.892888872153921
"1271",0.940891871469188,0.724760013340423
"1278",0.476141755180887,1.28688628939379
"1283",-0.2482751883764,2.5140272663407
"1284",-0.526444766752322,2.14130857698395
"1285",0.527463519911736,2.12290878634312
"1286",-0.107038471484055,2.50711582240364
"1287",-0.353152085769143,2.27320378154009
"1288",1.2095189996293,1.21015817801596
"1289",0.0399401989474535,2.99499472897352
"1293",1.31372927869006,1.13939544235174
"1294",-0.532584751888176,2.1641070285401
"1297",1.38486141873019,1.14670776501385
"1298",1.58914003489057,1.58169725631766
"1301",0.0974639528977993,2.3970632993196
"1302",0.491087147835826,2.4271584818284
"1303",1.50275803843516,1.0546180810102
"1304",1.07815026331097,1.74786499806482
"1306",0.830618261742793,2.49680229292267
"1307",-0.563985941672034,3.03200698167262
"1310",-0.493452895468933,2.69316790557324
"1313",1.49273386782252,1.63759683517818
"1314",1.36560567886158,2.2480987020585
"1318",-0.259997482748539,2.16679159448032
"1319",-1.12757110897638,0.804883753187103
"1320",-0.972601060303917,0.766969729459425
"1322",0.923749295711371,1.84930562850252
"1328",0.494534196305664,2.43109710213525
"1332",1.67796750192565,1.39630915288077
"1334",0.530579854080316,2.3590510870978
"1335",1.10825043237162,2.13824465954663
"1336",0.739071287784083,2.33762921737419
"1341",1.50069827833282,1.51535899556927
"1346",1.31792091980765,1.64944146757907
"1348",1.6853216772324,1.281563884692
"1349",1.20557811432906,1.66234855550884
"1351",1.35919746573953,1.40985711626816
"1364",0.645208544132938,1.97910433014279
"1376",0.96158099430754,1.58878444286122
"1403",1.28815416762778,0.867648059462986
"1404",0.859181439028446,2.02459734074144
"1406",-0.166940185660894,1.14094568775556
"1411",0.109393225484109,0.93588092394025
"1431",0.385967151167174,0.42846362760005
"1441",0.443650850732578,0.322343192563244
"1451",0.824642737954344,1.02099710817988
"1452",0.922908746077183,0.337978950965645
"1456",1.19780237977978,0.614209958330119
"1459",0.991403108061002,0.909554812599823
"1460",1.1693048611701,1.53452741846138
"1462",1.05908277225449,0.396868755262618
"1464",0.868978943800325,0.439453538276009
"1465",1.45141618019658,1.38920023661111
"1466",0.153193828659397,1.27948147855315
"1468",0.930264061121592,0.131665077541327
"1470",1.09566984919636,1.45645256504803
"1471",0.832677920001129,0.517477105069538
"1472",0.687739145044873,0.0574921666533863
"1473",1.26011762814207,1.44551380043831
"1474",0.783063543895291,1.6233611197574
"1482",0.588711578075037,1.71937909010583
"1485",0.455067620300527,0.482759889409639
"1486",1.3495403123151,1.13254613746986
"1489",1.15733477050762,1.24035557293777
"1527",-0.498080735109689,-1.7788879488426
"1531",-0.567174011699743,-1.11740796360136
"1532",-0.677585682125547,0.924202111135308
"1533",-0.721495641177035,0.774361507198688
"1535",-0.594851231293952,0.877469204525391
"1536",-0.310609953629808,0.607593475015488
"1537",-0.889951694843903,0.827526304957163
"1544",0.067360781633009,-0.582187976153226


==> TIKZ_FIGURES/summary_cluster_3.csv <==
"","PC1","PC2"
"37",-0.863062941904998,-2.11888510412031
"411",-2.95479454449273,-0.907990833697326
"418",-3.24247772324962,-1.88198386686871
"422",-2.4986442495966,-0.382094942551157
"423",-2.63436508842539,-0.170273900859341
"456",-2.3907976882976,-0.650348935243874
"460",-1.99719392112748,0.10465213688291
"463",-3.42012918642353,-2.33084390674777
"466",-2.55184321701851,-0.847361190580248
"479",-2.05189207896209,-0.202233817333965
"481",-2.53939889683656,-0.232466099838395
"483",-2.85849237315654,-0.361932445772221
"484",-2.96938520667347,-1.1286343183104
"488",-2.8699407855297,-1.49343010541935
"489",-2.53985891854568,-0.34781615898935
"493",-3.05214834099976,-1.55966921166203
"495",-2.55449965488396,-0.903953874765891
"496",-3.15058095807066,-0.8527866036773
"497",-2.83895780238514,-0.631667002951474
"498",-2.50493899480208,-1.01542070521194
"499",-3.20288320377372,-1.67703104042973
"500",-3.09592534006061,-1.79394422447522
"502",-2.50316752930498,-0.880997207095233
"503",-3.38817915415128,-2.2019294796522
"504",-3.25324866068049,-1.69105177101762
"505",-3.33448761950562,-1.85077488069943
"506",-2.96668397378149,-2.04466457070684
"507",-3.79574766438607,-2.51218769755505
"508",-3.34586339954825,-1.79136564129885
"509",-3.03417840218675,-1.78075365746031
"510",-3.46072523382315,-2.36114343845205
"513",-2.28828326467734,-0.654426817650688
"514",-2.62144359798451,-1.55142433739721
"516",-2.02723466067465,-0.280453890697271
"517",-3.18642042951803,-1.71941281352015
"518",-2.73505619482595,-0.978355590489997
"519",-3.24940743006902,-1.8943054619165
"520",-3.4712344616744,-2.22607732513597
"521",-3.4655139863443,-2.34994479668578
"522",-3.1936500423933,-1.8189785491771
"524",-3.20849161221161,-1.80217821300176
"525",-3.19965908132702,-1.48776189964356
"527",-3.45043819336199,-2.15217868497895
"528",-2.16275963158002,0.136574822801194
"530",-3.26298473025229,-1.64383460518338
"532",-3.34326603976539,-1.98959048256817
"533",-3.1659076056063,-1.5223746037981
"534",-2.50335238555921,-0.34397190874622
"535",-3.6936301099265,-2.48242905702874
"538",-3.3684735635848,-2.01411988370304
"540",-3.42758744306507,-2.16704486926689
"542",-2.34803249974694,-0.125049433594534
"543",-3.11443599312945,-1.61206978011734
"544",-3.19221490397737,-1.52885302313976
"546",-3.47405411484924,-2.34948774425685
"548",-3.04901398562316,-2.09811227804784
"549",-2.90812434938392,-1.22508902430457
"550",-3.14860015647702,-1.22564572310375
"551",-3.01691454270331,-1.08041864604074
"552",-3.52196653621558,-1.82975328852511
"554",-3.28573203520702,-1.71819122813558
"555",-3.32064620376658,-1.88199207959151
"556",-2.7295319871007,-0.872133617229748
"558",-3.33061607703449,-2.24691069044596
"559",-2.68404652423635,-0.802512121108649
"561",-3.4914395896617,-1.60817085813644
"563",-2.48875557618788,-0.6102751321694
"564",-3.5286667835964,-2.19562642440483
"565",-3.29447195311032,-1.85769343067071
"572",-2.75774867637338,-0.640452606368187
"573",-3.61862774891878,-2.1368845902015
"575",-3.46807923018313,-1.73776862562684
"577",-3.65929504267088,-2.04723717227053
"578",-2.60120921378214,-0.316361032272485
"579",-3.76459486288746,-2.50277773312942
"580",-3.33728779216558,-2.05110553777165
"585",-4.02287623913739,-2.39629734143732
"586",-3.74742592203469,-2.54363618784834
"588",-2.66784008301618,-0.509737724593602
"603",-2.21522167739757,0.101821233676586
"604",-2.21565305396048,-0.0731770336272937
"606",-2.38068770297449,-0.605947725225542
"607",-2.29259555785769,-0.180817499909119
"608",-2.23610005396947,0.0256425051906587
"612",-3.04226084077839,-1.30620315741014
"613",-3.74909175473334,-2.54910139525174
"614",-2.39215289240315,-0.3309225590125
"615",-3.56527208062541,-2.3031211441895
"616",-3.11904682069798,-1.43943518446251
"617",-3.18701496987729,-1.62600725257518
"619",-3.61529179194438,-2.37295652804837
"621",-3.85359044939369,-2.64182083838429
"623",-3.44288589291208,-2.46852158827996
"624",-2.84509784996742,-0.925792306119978
"625",-3.49676964525856,-2.10478744313643
"626",-3.0089049954632,-1.09579006757302
"627",-3.01162131017072,-0.967038718161927
"628",-2.84980488561373,-0.47663864206658
"629",-2.73246076454651,-0.543037375965758
"630",-2.30299360092326,-0.0227846590717899
"631",-2.93369958485925,-0.902231173158944
"632",-2.59237853966827,-0.215673306383055
"633",-3.3256966613021,-1.83353645262804
"634",-2.63752417590654,-0.404051674875439
"635",-2.75729865140946,-0.724994126563974
"639",-3.55014730199525,-2.04511874034142
"640",-3.17159877008558,-1.31780768056446
"641",-3.73358927357145,-2.48960607748146
"642",-3.02513595500114,-1.26205732143566
"648",-3.19083267612325,-1.43869432280349
"649",-2.53870480748841,-0.435542690081491
"657",-2.79530426341616,-0.791724483337411
"658",-2.6246224842951,-0.171802906075038
"659",-3.09338062877695,-1.13741201956581
"660",-3.58905850029791,-2.12380447272831
"661",-3.85927432961685,-1.81419847124836
"662",-3.65432008598313,-2.38357982760587
"663",-3.59285375785915,-2.12876563266556
"664",-3.63492214189141,-2.37048750936354
"666",-3.97315300788636,-2.11597002564889
"672",-4.13297772270711,-2.48006051941325
"673",-2.29204906294512,0.126466521647671
"675",-2.62148043781106,-0.435685435129113
"678",-2.96316064514848,-0.809434231491001
"681",-3.15640709783233,-1.44466632808019
"682",-2.91736061473381,-0.855376669350893
"683",-2.17128695424309,0.352402150862963
"685",-3.39610212603309,-1.49905638710453
"686",-3.16781868596229,-1.26790240432775
"687",-2.82530210118217,-0.677393673743619
"689",-2.45099183047692,-0.431451862394069
"690",-3.04798699616757,-1.5146842695416
"694",-3.19536160499494,-1.87340138570708
"696",-2.8901234962066,-1.41520553453354
"697",-2.69735358122748,-0.918212265173319
"698",-2.84559897783718,-0.789587614933767
"701",-2.80571219320368,-0.491251966607763
"702",-3.58186765945163,-1.70149880577057
"703",-2.15259925980682,-0.49992604539113
"704",-2.03734151713051,-0.386026185197073
"705",-2.92490842740103,-1.06519369794277
"707",-2.33082653934243,-0.812744865520678
"708",-2.49682130894176,-1.56852318446626
"709",-3.54780104396579,-2.38170622505617
"711",-4.1083109815379,-1.67693644460287
"714",-3.60852795589059,-2.52559782734513
"715",-2.26773045999271,-0.024846876198558
"716",-2.26705080053017,-0.460441866495354
"718",-3.3851907065668,-1.42642215422377
"719",-2.34421583725526,-0.942522213931962
"720",-2.31791868156863,-0.916488053174632
"721",-2.65739737393245,-0.863838019973317
"722",-3.50352863253092,-2.17811438967484
"723",-2.1791091722271,-0.712787423576663
"725",-2.92166843644727,-1.69346834238107
"726",-3.47161194401974,-1.94987751306227
"727",-5.7128367246331,-2.88660616882033
"728",-2.43272763564979,-1.26525834245004
"729",-3.68477887697062,-2.32030095505356
"730",-2.69096660634997,-1.52246446535434
"732",-3.07594387238901,-1.54578209263668
"734",-3.52527500845869,-2.42517189695238
"746",-2.63736257410582,-1.57162370805749
"747",-2.66496554610419,-0.855752312512565
"748",-1.89535084135858,-0.543048429381421
"749",-3.07103301387269,-1.69478190830602
"751",-3.25185872212513,-2.08003930574855
"752",-3.31625871128712,-1.74592433022541
"755",-3.2588149497945,-1.55397910074691
"760",-3.59867036599484,-2.22616130428413
"763",-3.72147629810037,-2.03810970311373
"769",-2.66650858867449,-1.30566750069516
"771",-2.58741059777846,-1.38292647180228
"772",-2.97901919744547,-1.67734149893008
"773",-2.06420341712428,-1.26210536086158
"774",-3.24682624707981,-1.38764441719783
"775",-2.41122033734416,-0.983781436579655
"777",-3.38879684914344,-1.86881607997715
"780",-1.95647167561958,-0.71221954981764
"781",-2.40534545806032,-1.16516171039911
"782",-2.58551353254314,-1.72800283905849
"783",-2.68233170129075,-0.789307251474843
"786",-2.8300154760366,-0.892282497894162
"787",-2.56506009084767,-0.466271253576358
"793",-2.52856272786594,-0.547840042398692
"796",-4.03877734344795,-2.53752327208705
"798",-3.92742471500199,-2.39414213860469
"800",-2.89050735570118,-1.45137795491068
"801",-3.05207983913981,-1.43194981588757
"808",-3.28871858340985,-1.62387196389198
"810",-3.08129040653929,-1.87260553644136
"811",-2.97000633645737,-1.95180775211149
"812",-3.5404429539986,-2.48002903866156
"816",-2.72869980257835,-0.901120660340917
"817",-2.86684678662693,-0.82478101518531
"832",-3.0376599254119,-0.227684621479115
"882",-2.51652642324469,-1.25359834806034
"883",-2.05503698987168,-1.14291484275598
"884",-2.31996555683379,-0.883846314915228
"905",-2.39246932985661,-0.699824607980668
"906",-2.70500667477019,-0.972691453457158
"910",-1.89041227539922,-1.01962270243199
"915",-2.80776330637542,-0.847060537436832
"916",-3.01049404139038,-1.54605634644569
"918",-1.79903342929131,-1.47211135803683
"1025",-0.416236126330511,-1.02080188348871
"1029",-1.31195870432553,-0.845999534245823
"1033",-1.94184553038576,-1.655663387539
"1034",-2.30872984604576,-0.383225469712402
"1041",-1.53274840443863,-2.95128593317938
"1042",-2.60378862091184,-1.32493198289867
"1043",-2.53789936040929,-1.07707041662542
"1044",-2.07525348853483,-1.09619187849549
"1045",-1.29053275178054,-0.642981383694613
"1046",-1.55432348343878,-0.858752406585954
"1048",-0.942444747352048,-0.562254023325886
"1049",-2.83731545056744,-1.8143983333927
"1050",-1.24068944921266,-0.713575081246626
"1051",-2.72846546935341,-1.47593403094538
"1052",-2.83868751423928,-1.56624026919528
"1053",-2.10318430227165,-1.08953786663076
"1054",-2.44383967913228,-1.53323519794881
"1055",-2.28822363316372,-0.710264408567423
"1056",-2.07507498458138,-1.07951644651739
"1057",-3.0651260982206,-1.95832433294657
"1060",-1.78313452807546,-0.243490500448515
"1061",-2.32109381487796,-1.7473471824524
"1064",-2.72769527326757,-0.831853794375218
"1069",-1.9105313059305,0.130395917375458
"1071",-3.37338126651032,-2.11875892353909
"1076",-2.55494718124747,-0.496639618548255
"1080",-2.9722555767687,-1.42622312171166
"1083",-2.71306531614491,-1.04863135856137
"1087",-1.32032523830607,-0.736566235088337
"1101",-3.41244483866827,-1.94233405393727
"1102",-3.52070497829763,-1.88794756283507
"1103",-3.617473991279,-2.15484348801294
"1125",-1.61809880751638,-0.437137091609083
"1126",-2.6857575916938,-0.726394896782855
"1137",-3.42488353809221,-2.36056390537313
"1138",-3.17975385326364,-2.10350457590071
"1143",-3.64146574507675,-2.26593925516653
"1144",-2.73105899089936,-0.808508524909691
"1145",-2.66571323480043,-0.626538064872831

